Efficient Temporal Pattern Mining in Big Time Series Using Mutual Information -- Full Version

Very large time series are increasingly available from an ever wider range of IoT-enabled sensors deployed in different environments. Significant insights can be gained by mining temporal patterns from these time series. Unlike traditional pattern mining, temporal pattern mining (TPM) adds event time intervals into extracted patterns, making them more expressive at the expense of increased mining time complexity. Existing TPM methods either cannot scale to large datasets, or work only on pre-processed temporal events rather than on time series. This paper presents our Frequent Temporal Pattern Mining from Time Series (FTPMf TS) approach which provides: (1) The end-to-end FTPMf TS process taking time series as input and producing frequent temporal patterns as output. (2) The efficient Hierarchical Temporal Pattern Graph Mining (HTPGM) algorithm that uses efficient data structures for fast support and confidence computation, and employs effective pruning techniques for significantly faster mining. (3) An approximate version of HTPGM that uses mutual information, a measure of data correlation known from information theory, to prune unpromising time series from the search space. (4) An extensive experimental evaluation showing that HTPGM outperforms the baselines in runtime and memory consumption, and can scale to big datasets. The approximate HTPGM is up to two orders of magnitude faster and less memory consuming than the baselines, while retaining high accuracy.

==> data/day1.csv <==
X,Kitchen,Microwave,Dishwasher
0,2.465836011,1.533761227,-0.015098388
1,2.502678026,1.521126502,-0.043118852
2,2.537517914,1.487011927,0.01687478
3,2.483189699,1.533768034,0.046417411
4,2.48523692,1.507136566,-0.034254563
5,2.480153822,1.494342216,0.045561961
6,2.488353735,1.496044656,-0.020284514
7,2.490394161,1.503130617,0.046810768
8,2.53795928,1.524896614,-0.037157357
9,2.507578627,1.451254996,0.029000378
10,2.500950631,1.546810423,0.037708833
11,2.538869713,1.546702378,-0.02027029
12,2.465067724,1.405474661,-0.016773691
13,2.48634366,1.253008739,0.043673395
14,2.485110455,1.203281461,0.016738261
15,2.463743125,1.145280213,-0.028172304
16,2.461617629,1.049570781,0.023750677
17,2.456435192,0.986730498,0.048908186
18,2.450931237,0.979473732,0.002298081
19,2.490919568,0.982433668,0.018901757
20,2.520993501,1.043873157,-0.038952703
21,2.52789996,1.042033203,-0.007254903
22,2.451379929,0.996820599,-0.020253864
23,2.540140688,1.02817518,0.038943453
24,2.537801686,1.006089987,-0.016697477
25,2.476420103,0.998897111,-0.027489595
26,2.468854611,0.985781255,0.022784209
27,2.523962261,0.977025681,-0.040747173
28,2.505520677,0.958156491,0.033038621
29,2.52764853,1.00028794,-0.038619654
30,2.523251862,1.003567384,-0.028241982
31,2.47966857,0.958018152,0.007198952
32,2.501620254,0.977195869,0.044686394
33,2.486414135,1.008802424,-0.044089447
34,2.470935328,0.98490457,0.01376256
35,2.488445552,0.979717626,0.004822509
36,2.477811235,1.016994597,-0.029502092
37,2.467676297,0.991707261,-0.01342947
38,2.454933409,1.02554123,-0.032000431
39,2.527880906,1.007861058,0.014862146
40,2.480666753,0.965557277,0.026129149
41,2.468527916,0.990278815,-0.040486441
42,2.548319799,1.047778408,0.04783766
43,2.494639419,1.010864169,-0.041410171
44,2.48343764,0.951208221,-0.008849904
45,2.478551198,1.00938949,0.022089762
46,2.547808308,1.011970964,0.049491833
47,2.540125551,1.014393206,-0.010095802
48,2.509760963,0.971092163,-0.018806166
49,2.462170531,1.035494325,-0.028635618
50,2.537045187,0.989259512,-0.023130817
51,2.468038646,0.993670472,-0.009751008
52,2.477898472,0.966496882,0.035591845
53,2.480722736,1.027226901,-0.004729582
54,2.499091558,0.990925413,0.046990886
55,2.477523286,1.04781586,-0.046265685
56,2.510931557,0.973510126,-0.008456763
57,2.473939564,0.955617092,0.044865507
58,2.508153815,1.027749572,-0.026158117
59,2.469575637,0.992031031,-0.034339128
60,2.541986782,1.012785073,-0.046359523
61,2.539221955,0.968349364,0.036301522
62,2.527568075,1.002998658,0.034624537
63,2.534648148,0.987544781,0.037544102
64,2.471791333,1.046319286,-0.012396294
65,2.497255152,1.048391796,0.002380067
66,2.533088729,1.011892544,-0.045943617
67,2.506749149,1.031120241,0.005118778
68,2.466370051,0.962238207,-0.033833394
69,2.520051309,1.04792057,0.006220793
70,2.514669582,1.041527681,0.031100568
71,2.482509645,0.992935775,0.0441796
72,2.39064926,0.965983114,-0.016534382
73,2.284288225,0.998061717,-0.04397452
74,2.190392995,0.953431597,0.048421086
75,2.127827179,0.966222723,0.064350754
76,1.995682354,0.956080214,0.231906849
77,1.985215776,1.042168334,0.298154006
78,2.040879415,0.951588886,0.441353479
79,2.039175909,1.035458489,0.503815749
80,1.988378618,1.038348137,0.459119218
81,2.048108845,1.019978547,0.523231492
82,1.99204034,0.95153204,0.528056103
83,1.967595231,0.963737119,0.458649747
84,1.951247855,0.984458031,0.499823629
85,2.047844096,1.017381932,0.549070146
86,2.046622833,1.011986889,0.502118044
87,1.953617528,0.951883604,0.544724292
88,2.041836634,0.980762033,0.549573184
89,2.026511828,1.038503702,0.536419681
90,2.008050525,1.029083015,0.522680443
91,2.018254316,0.993406883,0.50012791
92,2.04984973,1.015559154,0.542301339
93,1.968698514,1.005915167,0.467735372
94,1.976580036,0.979170528,0.451654426
95,2.001296868,1.000290029,0.540120242
96,2.000156223,1.023822966,0.464497865
97,1.952925445,1.018015169,0.505318271
98,1.99952942,0.991957031,0.467194623
99,2.028871722,0.987305305,0.489546336
100,1.954032817,1.033916504,0.452653163
101,2.049007715,0.983563901,0.468052814
102,2.013042014,0.985037585,0.535908373
103,2.004002064,1.025243657,0.483531597
104,1.979342834,1.030101503,0.46687609
105,2.136079843,1.035231256,0.500626542
106,2.23287317,0.985072213,0.526279606
107,2.332684518,0.991065057,0.515083892
108,2.416944877,0.98469321,0.534482458
109,2.547055257,0.993452459,0.539863384
110,2.519381387,0.954784822,0.549791349
111,2.494176276,1.004952064,0.47887604
112,2.532126181,1.0245969,0.503050201
113,2.476939245,1.02140312,0.485385431
114,2.507800557,0.952134586,0.548424866
115,2.46371775,1.022593661,0.501925195
116,2.457113455,0.95636346,0.482571426
117,2.545808395,1.010867801,0.535834673
118,2.524672279,0.959762299,0.459904544
119,2.492178349,1.039490132,0.483589321
120,2.466137194,1.04707653,0.522872419


==> data/day2.csv <==
X,Kitchen,Microwave,Dishwasher
180,2.487102757,1.025420899,0.036188863
181,2.484753715,0.996058877,-0.004578091
182,2.516467555,0.956511262,-0.03434574
183,2.456032276,1.003093959,-0.037312978
184,2.511412812,1.03687593,0.00845402
185,2.510697169,1.046622777,-0.023632492
186,2.535422072,1.040340302,0.04669693
187,2.537363072,0.973624754,0.007656509
188,2.497629657,0.986966057,0.006309497
189,2.483097901,1.03461161,-0.004372443
190,2.508548283,1.006221934,-0.034453947
191,2.547623021,0.985648646,-0.030786614
192,2.460697665,0.971763017,-0.02349252
193,2.495171539,0.966009284,0.037231117
194,2.477491976,1.022182489,0.013275472
195,2.488134671,0.957744423,0.007277202
196,2.538517099,0.964687413,0.02133862
197,2.527321389,0.984311162,-0.030994728
198,2.450429507,1.009995894,-0.040249937
199,2.538661888,1.042319079,-0.006676129
200,2.543328801,1.018162488,-0.01519461
201,2.486025375,0.968027414,0.03290705
202,2.453200867,1.019634916,-0.040905567
203,2.49651038,0.984455231,-0.02268077
204,2.489873613,1.009002678,0.021368321
205,2.496449787,1.005320824,-0.016113263
206,2.461652087,1.023535921,-0.02638716
207,2.375363307,0.968485514,-0.032879831
208,2.344529552,1.048132896,0.005888738
209,2.201919804,1.031517557,0.028780167
210,2.102377159,1.044944867,0.047659866
211,2.041215941,0.997275975,0.040306429
212,1.985313832,1.039060935,-0.011802259
213,1.997737437,1.002406257,-0.021166267
214,1.973498149,0.980927377,0.024100752
215,1.989463469,0.995520694,0.011380043
216,2.048958688,1.035415588,-0.049463718
217,1.973739181,1.023493705,0.019821242
218,2.018910198,0.974351477,-0.042442161
219,2.044731158,0.95208584,-0.031824683
220,1.996157006,0.96197778,0.014793542
221,2.028728985,1.000262822,0.045987273
222,2.021973534,0.971441852,-0.007897592
223,2.039320249,1.017666764,0.008252245
224,1.961349105,1.013281093,-0.040662504
225,1.967740847,0.966297803,-0.047909635
226,2.035639614,1.040306542,-0.00569864
227,2.043837262,0.998551271,-0.035218309
228,1.957296379,0.992060579,-0.0411856
229,2.035777448,1.019809122,0.047170788
230,1.978672228,0.978148452,0.020038768
231,1.974619004,1.031632592,-0.008610598
232,1.980302914,0.989031064,0.008626194
233,1.969719612,1.028557488,-0.044625775
234,1.986117825,1.012421119,0.027584341
235,2.038223776,1.042146224,-0.001461578
236,1.980839357,0.957971685,0.001648065
237,2.009148315,1.027288667,-0.003629487
238,1.983779363,0.955242216,0.008239343
239,2.026190613,0.954608019,-0.00273784
240,2.005193131,0.966632089,0.032444325
241,1.974106375,1.024763221,0.039061338
242,1.98599892,1.017660779,-0.027393442
243,1.954959935,0.982533691,-0.014000807
244,2.00725128,0.985215766,-0.041935302
245,1.958492178,0.980217379,0.003685601
246,1.978583523,0.968222559,-0.01422466
247,1.96489374,1.036953332,0.032111564
248,2.036102224,1.034050339,-0.001567064
249,2.036115929,0.985923819,-0.026413881
250,1.972559309,1.019835244,0.028324227
251,1.999670212,1.014599877,0.020945464
252,1.990339552,0.983928769,0.013148849
253,1.950659677,1.01054805,-0.042240355
254,1.987427709,0.976003131,0.035545274
255,2.020887056,1.005866459,0.025149419
256,2.049462212,1.009549652,0.039594136
257,2.006500801,0.977381586,0.04456023
258,2.032667438,1.034704798,0.009134604
259,2.003297029,0.950194884,-0.013686113
260,1.975602042,0.976983253,-0.00953734
261,2.000961329,1.049811519,-0.030323549
262,2.001592554,1.001226125,0.033438127
263,1.965779306,1.012423943,-0.032151358
264,1.989843589,0.973593303,0.039575168
265,1.971187644,1.02666776,0.046194567
266,2.032037426,1.012866153,0.036094098
267,2.031081543,1.045798234,0.011968491
268,1.990486981,1.003943173,0.010800693
269,2.017102115,0.975075803,0.016154021
270,2.01263851,1.041243678,0.048652112
271,1.987809381,0.964842464,0.019253014
272,2.041169357,1.018884852,0.014087526
273,2.023971085,1.028125146,-0.023513446
274,2.040350859,1.008586779,0.026630442
275,2.019016246,0.994705099,0.021273356
276,1.974366366,0.995442156,-0.041367373
277,2.044728125,1.028363102,-0.042074718
278,2.001740847,1.022022382,0.020974458
279,1.963918535,0.962009578,-0.007368531
280,1.998533763,1.01143037,0.01227634
281,2.027772113,1.017614709,-0.00747252
282,1.950376151,0.950443847,-0.027111097
283,1.952991841,0.967193828,0.044150706
284,2.016962275,0.976188323,0.021249511
285,2.006056836,0.975801804,-0.001982998
286,1.972725164,0.982154031,-0.0246701
287,2.02E+00,0.959587748,0.031122898
288,1.994028519,1.032518999,-0.021169185
289,1.972540533,1.002542342,-0.030681577
290,2.020456993,1.029633363,0.044400841
291,1.951506121,0.97461329,0.038307126
292,1.954704775,1.003571464,0.004106368
293,2.038919974,1.02648897,-0.004295446
294,1.9854611,1.026165265,0.027120978
295,2.047724507,0.9556853,-0.01596668
296,1.982791178,0.969223002,0.026884309
297,2.04453349,1.036865467,0.023618999
298,1.985013403,0.989571622,-0.020499429
299,2.019954217,1.004572186,-0.023977876
300,2.017344182,1.039917478,0.018314772


==> data/day3.csv <==
X,Kitchen,Microwave,Dishwasher
360,2.522696482,1.517427815,-0.016262091
361,2.546110952,1.487524682,0.008615188
362,2.451639414,1.534934992,0.037595848
363,2.495127742,1.462476613,0.026391813
364,2.523220211,1.500773799,-0.018759889
365,2.477877363,1.45246848,0.033301283
366,2.542891319,1.512890668,0.007888129
367,2.484446153,1.496198378,0.026235497
368,2.45728197,1.455647193,-0.040895283
369,2.510862057,1.539225365,0.04461854
370,2.471980347,1.515575515,0.009244954
371,2.53448741,1.54287089,0.031389248
372,2.482723595,1.358269254,0.021395817
373,2.546237629,1.323097723,0.041934186
374,2.468996873,1.246370059,-0.03095143
375,2.471679476,1.079690621,0.032538938
376,2.453470153,1.00681407,0.032707705
377,2.472392108,0.959246004,0.031114697
378,2.54707249,1.010964258,0.020368802
379,2.5448878,1.037212117,0.000729677
380,2.508770848,0.959313768,-0.04758198
381,2.513784573,0.997978782,-0.012409008
382,2.502468565,1.037521006,0.041515794
383,2.530234151,1.03701152,0.016839715
384,2.461577446,0.993654384,0.002580415
385,2.464142428,0.967563932,0.002447145
386,2.485944153,0.982050281,0.009429164
387,2.499831975,0.996237291,0.023434787
388,2.46588502,0.973794148,0.032279531
389,2.498209601,1.025154033,-0.004304779
390,2.467301711,1.01423666,0.009531227
391,2.532909919,0.990122275,0.023922906
392,2.477000332,0.971665517,-0.042911719
393,2.497686421,0.985002741,0.042406647
394,2.466841619,1.037468374,-0.025800303
395,2.507027508,0.963222436,-0.002650386
396,2.493640213,0.951556732,0.008137561
397,2.543964236,0.950916024,0.005826374
398,2.544305353,0.970430741,0.019098406
399,2.490390972,1.044546751,0.032561821
400,2.514957681,0.993066782,0.031621578
401,2.53351258,0.955524719,-0.049512244
402,2.484972593,0.984536688,0.024129721
403,2.45505168,0.995421997,0.01090918
404,2.485631546,1.045807999,0.037907399
405,2.46684187,1.009684137,-0.035328668
406,2.505858213,1.010372611,0.029914323
407,2.528206623,0.965930793,-0.036245629
408,2.546435549,0.977742558,-0.031473757
409,2.485835295,1.025672207,-0.00217647
410,2.516984081,0.983232313,-0.037454168
411,2.49738064,0.956641547,-0.04171472
412,2.513033371,0.972129552,0.000743397
413,2.488956932,0.967725099,0.008234259
414,2.494548786,1.042254897,0.014404115
415,2.535318905,0.988715109,-0.008254777
416,2.546686439,1.018516169,-0.012915065
417,2.356983847,0.998786834,-0.04315538
418,2.326625588,1.030280655,-0.022754075
419,2.178480304,1.005168491,-0.000156136
420,2.050096049,1.006690482,0.052807112
421,2.022057581,0.976318514,0.158736573
422,1.952524979,1.037752651,0.294685052
423,2.028906779,1.037158666,0.402105713
424,2.040822343,1.032333848,0.493168969
425,2.015140699,1.029816954,0.492320866
426,1.978490496,0.97646145,0.513256616
427,1.994883781,1.042679624,0.515648908
428,2.040792102,1.024439266,0.53787223
429,2.025141403,1.019196971,0.497022009
430,1.999796814,1.043249221,0.512383252
431,1.962283238,0.999677578,0.549779734
432,1.960728918,0.981596236,0.524102093
433,2.009442245,1.027145444,0.505958892
434,1.950748938,0.997802369,0.469073198
435,1.962842989,1.045300788,0.54002539
436,2.010209142,0.996156658,0.524836252
437,2.032835775,0.969140288,0.490629926
438,2.035521884,1.030391094,0.521574661
439,2.036127745,0.972591647,0.450355085
440,2.013979855,0.980360483,0.502368162
441,2.029229104,1.034953647,0.476770774
442,1.956192791,0.998748023,0.495289256
443,2.046858733,0.99825985,0.537945153
444,2.006739175,0.979966493,0.549776904
445,1.976474252,0.989865493,0.479747827
446,1.98315329,1.030652911,0.466498309
447,1.974986633,1.048633356,0.468253656
448,2.049345703,0.961684237,0.496793526
449,2.020694795,0.965431442,0.484136892
450,2.033287678,0.977182066,0.478515808
451,1.996757169,0.977467331,0.469439139
452,2.011578761,1.006343041,0.512177852
453,1.99808975,0.983235478,0.46415925
454,1.960118368,0.976102639,0.48393268
455,1.969578998,0.961728231,0.547573778
456,1.967552306,1.043860095,0.480111781
457,2.009529086,0.95521363,0.464929493
458,1.986219773,0.982440936,0.488894444
459,1.978548506,0.986198345,0.476179005
460,2.031645479,1.045598057,0.530632699
461,1.991168362,0.95669392,0.471752755
462,2.020881916,1.010578283,0.535030661
463,2.049881113,1.001595008,0.472329963
464,1.968528676,0.978352996,0.515484085
465,2.045039477,1.013400644,0.490987447
466,1.988656531,0.969346517,0.534211577
467,1.970156005,0.991167857,0.494893887
468,1.96462216,1.00033701,0.529459794
469,2.029664159,0.959111486,0.46173754
470,2.033935802,1.019042234,0.473542451
471,2.003180246,1.042493543,0.470300539
472,1.984215529,0.966071836,0.525524359
473,1.984406344,0.954015812,0.451698681
474,2.005924078,0.990855522,0.487769471
475,1.975430899,1.044191888,0.541523105
476,2.02572049,0.960809383,0.496662096
477,2.047644274,1.008637671,0.526552662
478,2.024374732,1.013036462,0.534670656
479,2.012405041,1.013311911,0.485734342
480,1.965332807,0.974106929,0.518338902


==> data/day4.csv <==
X,Kitchen,Microwave,Dishwasher
540,2.463232024,1.005511888,-0.043929352
541,2.511619381,1.006014541,0.007021813
542,2.479499353,0.977061204,0.012456496
543,2.451961706,1.018861469,-0.046469857
544,2.538427678,0.969857708,-0.002229075
545,2.475803887,1.041313951,0.029074039
546,2.499896219,1.011803105,-0.047261444
547,2.50212326,1.000005921,-0.040400137
548,2.502515458,1.037773394,-0.04622566
549,2.540520099,1.039384472,-0.019562269
550,2.517433803,1.047718116,0.012973676
551,2.534379838,0.999813359,-0.049032978
552,2.451694764,0.978890565,0.023758845
553,2.486330353,0.963773295,0.011718019
554,2.45678751,1.040773344,-0.044246939
555,2.492809177,1.016198548,-0.017981906
556,2.474247904,1.003402649,-0.004707742
557,2.458280544,1.031824644,-0.044366155
558,2.531397821,1.005377297,-0.029746115
559,2.543784556,1.03556447,0.026498892
560,2.485257322,1.022065137,0.039092636
561,2.546399845,0.98774147,-0.047791466
562,2.533695292,1.005734245,0.003294251
563,2.528088186,0.991928303,-0.039480301
564,2.452901143,1.00847839,-0.039819848
565,2.470521015,1.012594726,0.028133864
566,2.524515112,1.049002365,0.021970551
567,2.489130836,0.960682198,-0.016580093
568,2.472128418,1.029609294,-0.025046138
569,2.492676776,0.992899867,-0.038032102
570,2.510266697,1.059649436,0.026923462
571,2.523409579,1.160353107,0.027140087
572,2.499031002,1.335489344,-0.030431614
573,2.477502079,1.357429659,-0.01778141
574,2.451386918,1.474673955,-0.00406584
575,2.54822911,1.467053272,0.048090845
576,2.51999546,1.498200162,-0.020442869
577,2.484981667,1.51671432,0.003382357
578,2.50802503,1.496046515,0.000764727
579,2.528270906,1.520403643,-0.044159575
580,2.535298454,1.450395628,0.039664709
581,2.464313144,1.474941898,-0.044394908
582,2.495981799,1.361490679,0.007714656
583,2.484812529,1.25045766,0.01029418
584,2.495361253,1.161702874,0.046114829
585,2.478028599,1.062614869,0.035649658
586,2.49538196,1.025389768,0.043292014
587,2.495032532,0.972336818,-0.018902912
588,2.497638166,1.001323614,0.023383615
589,2.4551766,1.015493214,0.003124068
590,2.509023394,1.007303854,-0.017499774
591,2.518520403,0.966213132,0.034351463
592,2.486126125,0.975848998,0.014695281
593,2.463976583,0.99116813,0.01459066
594,2.478295341,0.955825188,-0.038279847
595,2.456645936,0.954414257,-0.03370426
596,2.50037333,1.042927558,-0.041698837
597,2.447095169,1.040984619,0.018723455
598,2.303182986,0.992176448,0.028254922
599,2.197563609,1.046563786,0.037852095
600,2.067121219,0.963880811,0.140951228
601,2.018990096,0.961579014,0.231921002
602,2.005677498,1.02847874,0.32503141
603,2.002152227,0.981946017,0.384118794
604,2.04927709,0.983668714,0.535659006
605,1.96414673,0.999179911,0.537400853
606,2.031108245,0.959730038,0.467844146
607,2.013715374,1.024584691,0.530619339
608,1.989380578,1.015672618,0.493265967
609,1.976258578,1.001741105,0.51550818
610,2.037259483,0.96129352,0.452928992
611,2.021088459,0.962870365,0.4640807
612,2.038107179,0.977960228,0.495890912
613,2.044271684,0.970007824,0.525048913
614,2.042350407,1.043853786,0.490872077
615,2.026237348,1.004606698,0.476330792
616,2.009589099,0.97322609,0.479905469
617,1.973271089,1.03259347,0.49074742
618,2.03E+00,0.964543464,0.527001142
619,1.982739407,0.962143643,0.478490314
620,1.954990024,0.977736029,0.512730467
621,2.002749982,1.018821205,0.509131047
622,2.002385492,0.998192737,0.541055888
623,1.991640096,0.983791542,0.541032418
624,1.95255998,0.951663952,0.527524008
625,1.985414509,0.979629414,0.530808002
626,1.981038984,0.969122033,0.456992685
627,1.973289419,0.95595243,0.469015854
628,2.046258709,0.972794885,0.467617926
629,2.026642026,1.020664491,0.473633456
630,2.025515308,1.014334757,0.477855939
631,1.988120573,1.009383419,0.511253429
632,1.995952397,1.038526412,0.517294947
633,2.011497496,1.015598834,0.470805312
634,1.976354911,1.042759835,0.548616375
635,2.021185446,0.960372656,0.49195879
636,2.002171127,1.007837872,0.473926128
637,1.968538465,1.030785453,0.503570748
638,2.044073425,0.974698891,0.516876742
639,1.962984267,1.017251128,0.503739138
640,2.011576278,0.965895009,0.535520714
641,2.02939691,0.961716488,0.493355243
642,2.007455788,0.960746861,0.528197109
643,2.004762137,1.029762355,0.516430912
644,1.98834515,1.040223256,0.499586285
645,2.130484144,1.0352132,0.549490205
646,2.21027512,1.020821572,0.541761358
647,2.287107397,0.969194282,0.498146002
648,2.419197586,0.950369077,0.499839754
649,2.484497982,0.998614158,0.542278015
650,2.46726432,0.98054008,0.46725069
651,2.486338618,0.970695965,0.496153181
652,2.502456538,0.968675315,0.466901097
653,2.520633147,1.02511284,0.480036847
654,2.490037496,1.030234665,0.463365608
655,2.544018828,1.044538737,0.49465353
656,2.514395015,0.99509837,0.477661242
657,2.514464607,0.998629807,0.4703427
658,2.509996723,1.000773714,0.495454879
659,2.515346044,1.00348237,0.505105091
660,2.455111432,1.03836604,0.532077313


==> data/sax/a.csv <==
x,y
1,0.051545197103856
2,0.380326557353229
3,0.061179340049614
4,0.143718180805464
5,0.275784661724503
6,0.032092622243397
7,0.17725941484293
8,0.180498519119646
9,0.044119387707661
10,0.302130673466402
11,0.260372149230882
12,0.235142547374776
13,0.284160811136806
14,0.089465736509326
15,0.307294131618491
16,0.027917192536855
17,0.455444610355371
18,0.034498863549433
19,0.232158592150486
20,0.202264637996806
21,0.364130324222055
22,0.352063214566439
23,0.176915735139019
24,0.249991991635232
25,0.060876404453785
26,0.161318724355047
27,0.386329949377711
28,0.2525657180554
29,0.049957894727746
30,0.28425455883426
31,0.42092835269258
32,0.094012119638484
33,0.084211380692911
34,0.283908315181452
35,0.193065124495286
36,0.480705351983424
37,0.43504241592653
38,0.295182637517036
39,0.229441281242717
40,0.211984176000444
41,0.247049870572585
42,0.02269455321643
43,0.320317042955661
44,0.097962643848928
45,0.036913107124734
46,0.44732871042655
47,0.133360426730926
48,0.083954188543089
49,0.279238131255381
50,0.168442609842746
51,5.38149314993171
52,5.39030686844457
53,5.45306046003504
54,5.18479301155167
55,5.24668568345837
56,5.4275625729539
57,5.41196340104832
58,5.01229217179191
59,5.45937269747432
60,5.44497756758049
61,5.3656771053038
62,5.42821902512681
63,5.21805539306038
64,5.10113159895241
65,5.39280644995311
66,5.49614105366241
67,5.23763039470774
68,5.48889708716332
69,5.10093549361791
70,5.27454405716769
71,5.15529311217354
72,5.40586856959335
73,5.1989567302105
74,5.42096525137435
75,5.30590654714262
76,5.33185287624963
77,5.09716252705257
78,5.12902346458481
79,5.10897742852263
80,5.12447111420618
81,5.44647262859156
82,5.43354975752407
83,5.39042838996537
84,5.23227443197331
85,5.36673440306784
86,5.08049401925063
87,5.06140916895044
88,5.07625610076715
89,5.31570253689079
90,5.06373622161888
91,5.07985623848469
92,5.16163632500983
93,5.37329131024359
94,5.30725132583529
95,5.00430003230563
96,5.19925731506195
97,5.16373746982052
98,5.07235279181471
99,5.08620297084158
100,5.25005026772824
101,0.437337024753831
102,0.290214976761792
103,0.392915527644934
104,0.322489052453023
105,0.314281410214822
106,0.142060436654777
107,0.37170303910458
108,0.296106642958357
109,0.177950967702391
110,0.301729849789216
111,0.428450591378283
112,0.211813596517145
113,0.016234076266261
114,0.297218930620629
115,0.118575024254871
116,0.295480005122103
117,0.474675812475268
118,0.289746832342045
119,0.37629680088931
120,0.172417647494135
121,0.498957280472849
122,0.143903262900009
123,0.242882344922979
124,0.189457265746629
125,0.358111052431377
126,0.195042100102779
127,0.338378794570054
128,0.152063101826398
129,0.188716689520162
130,0.383930800592215
131,0.025246449659083
132,0.349227954123872
133,0.201267660361609
134,0.397199290441403
135,0.408182860790259
136,0.106607732793677
137,0.420416370221927
138,0.098083394361618
139,0.127423592587202
140,0.176576520650714
141,0.254254835723098
142,0.208632044008391
143,0.281846186507191
144,0.337062535551458
145,0.07587604440472
146,0.40287205359939
147,0.098142154620707
148,0.154566261101885
149,0.107709442414613
150,0.497297199743886
151,5.1352133642741
152,5.40288969521177
153,5.47864690961987
154,5.36181909464434
155,5.09897743346923
156,5.23346871917554
157,5.27609492406137
158,5.08495937107156
159,5.47866717982051
160,5.41032530968626
161,5.47352758487238
162,5.08022554617543
163,5.08821801951579
164,5.43920370463647
165,5.05286875839941
166,5.32314631008705
167,5.26369795798119
168,5.23896191568002
169,5.42985007041308
170,5.06919670138557
171,5.43493186875378
172,5.14491298123604
173,5.09805213961335
174,5.35845976061204
175,5.06100491954738
176,5.46160518440279
177,5.12465363007849
178,5.24830414780994
179,5.48011664997211
180,5.34370775402264
181,5.25184045088721
182,5.13108711118715
183,5.09497128535639
184,5.19746867631249
185,5.20603620862881
186,5.15162519850165
187,5.32937255828086
188,5.18114626065094
189,5.35993456954764
190,5.12549599756194
191,5.2306746571871
192,5.19198916331612
193,5.39139398812241
194,5.3400051946412
195,5.29744053329467
196,5.12887924448498
197,5.3824605625404
198,5.17920070675108
199,5.33302241839031
200,5.21118592806367


==> data/tikz/data_using.csv <==
,x,boiler,co2,boiler_time,co2_time,
12.00.00 AM,1,0,0.8,-0.162528529,0.831268129,1.011520482
12.05.00 AM,2,0,0.8,-0.170641522,0.809593014,1.003926888
12.10.00 AM,3,0,0.8,-0.198643715,0.83625651,1.049306709
12.15.00 AM,4,0,0.8,-0.159572118,0.803030761,1.002892753
12.20.00 AM,5,0,0.8,-0.194604365,0.824241686,1.033726538
12.25.00 AM,6,0,0.9,-0.193177307,0.925744834,1.02133593
12.30.00 AM,7,0,0.9,-0.161630831,0.916588233,1.042663419
12.35.00 AM,8,0,0.9,-0.162684688,0.922054924,1.043848186
12.40.00 AM,9,0,1.01,-0.199389101,1.019409866,1.014093743
12.45.00 AM,10,0,1.01,-0.168711982,1.037577338,1.065315911
12.50.00 AM,11,0,1.01,-0.186847924,1.054789129,1.072221572
12.55.00 AM,12,0,1.02,-0.166850371,1.035593087,1.056142517
1.00.00 AM,13,0,1.02,-0.185505141,1.050819791,1.062354233
1.05.00 AM,14,0,1.02,-0.191690914,1.059943703,1.061195728
1.10.00 AM,15,0,1.04,-0.158927409,1.045421529,1.07242286
1.15.00 AM,16,0,1.04,-0.175377294,1.064625407,1.082556772
1.20.00 AM,17,0,1.04,-0.183902322,1.050740687,1.066057653
1.25.00 AM,18,0,1.05,-0.186261482,1.089449053,1.082130823
1.30.00 AM,19,0,1.05,-0.156233558,1.091377515,1.06320924
1.35.00 AM,20,0,1.05,-0.197122956,1.097502585,1.08097809
1.40.00 AM,21,0,1.05,-0.160992608,1.054614486,1.082956898
1.45.00 AM,22,0,1.05,-0.178521139,1.088555021,1.090844109
1.50.00 AM,23,0,1.1,-0.166982856,1.13144374,1.10540854
1.55.00 AM,24,0,1.13,-0.195506232,1.139078051,1.130166031
2.00.00 AM,25,0,1.2,-0.167133223,1.217260998,1.154068245
2.05.00 AM,26,0,1.2,-0.154294874,1.2482823,1.152225319
2.10.00 AM,27,0,1.3,-0.199710581,1.348119431,1.164762117
2.15.00 AM,28,0,1.35,-0.189219259,1.383555217,1.180688342
2.20.00 AM,29,0,1.35,-0.181554831,1.372602225,1.19966264
2.25.00 AM,30,0,1.35,-0.158870091,1.357598234,1.189501082
2.30.00 AM,31,0,1.35,-0.159363374,1.37744319,1.15395427
2.35.00 AM,32,0,1.5,-0.152314896,1.549743811,1.198797286
2.40.00 AM,33,0,1.5,-0.161066382,1.508053886,1.186255145
2.45.00 AM,34,0,1.5,-0.194821751,1.523783929,1.235595378
2.50.00 AM,35,0,1.55,-0.150581887,1.596104715,1.235252947
2.55.00 AM,36,0,1.55,-0.15420473,1.553754505,1.266830984
3.00.00 AM,37,0,1.55,-0.169683342,1.591387048,1.272675691
3.05.00 AM,38,0,1.55,-0.190945065,1.551719249,1.266747812
3.10.00 AM,39,0,1.6,-0.153090553,1.618734213,1.264500057
3.15.00 AM,40,0,1.6,-0.183831881,1.630064235,1.271232174
3.20.00 AM,41,0,1.6,-0.159003507,1.632964629,1.298087366
3.25.00 AM,42,0,1.6,-0.162419165,1.629130557,1.264698225
3.30.00 AM,43,0,1.7,-0.163513663,1.711289241,1.29982733
3.35.00 AM,44,0,1.7,-0.171574053,1.715891806,1.26388452
3.40.00 AM,45,0,1.7,-0.186824488,1.739384315,1.289326498
3.45.00 AM,46,0,1.7,-0.18366007,1.729782052,1.266545484
3.50.00 AM,47,0,1.7,-0.193670503,1.712403346,1.272549041
3.55.00 AM,48,0,1.8,-0.181762699,1.832083954,1.297261992
4.00.00 AM,49,0,1.8,-0.186643793,1.825387802,1.43647345
4.05.00 AM,50,0,1.8,-0.18863141,1.829264532,1.417486732
4.10.00 AM,51,0,1.8,-0.154965033,1.839360585,1.44452188
4.15.00 AM,52,0,1.9,-0.185202694,1.93015474,1.438281767
4.20.00 AM,53,0,1.9,-0.156916052,1.93774284,1.427801734
4.25.00 AM,54,0,1.9,-0.159952564,1.941320021,1.408464992
4.30.00 AM,55,0,1.9,-0.176360232,1.948808753,1.443562858
4.35.00 AM,56,0,1.95,-0.153643575,1.964937053,1.434910758
4.40.00 AM,57,0,1.95,-0.185305096,1.976611507,1.431607571
4.45.00 AM,58,0,1.95,-0.192772843,1.998754498,1.415527372
4.50.00 AM,59,0,1.95,-0.171046975,1.976437583,1.441053221
4.55.00 AM,60,0,1.95,-0.152105671,1.978579405,1.438104895
5.00.00 AM,61,0,1.95,-0.196419917,1.954736447,1.537915639
5.05.00 AM,62,0,1.95,-0.198991915,1.970186857,1.531629944
5.10.00 AM,63,0,1.95,-0.162359408,1.972584463,1.5135838
5.15.00 AM,64,0,2,-0.161062457,2.046463947,1.503923861
5.20.00 AM,65,0,2,-0.183953097,2.047982907,1.504056647
5.25.00 AM,66,0,2,-0.155034103,2.036581147,1.519653528
5.30.00 AM,67,0,2,-0.19960168,2.017530718,1.517684316
5.35.00 AM,68,0,2,-0.190344445,2.027555649,1.514569767
5.40.00 AM,69,0,2,-0.152991469,2.000389607,1.524179906
5.45.00 AM,70,0,2,-0.174211028,2.040516831,1.502427417
5.50.00 AM,71,0,2,-0.184374802,2.040678246,1.585641928
5.55.00 AM,72,0,2,-0.179322259,2.03745695,1.598335495
6.00.00 AM,73,0,2.15,-0.191061418,2.180896303,1.627001945
6.05.00 AM,74,0,2.15,-0.163677365,2.16884636,1.648210305
6.10.00 AM,75,0,2.15,-0.177003462,2.195270345,1.653199208
6.15.00 AM,76,0,2.15,-0.198479576,2.192277328,1.629450636
6.20.00 AM,77,0,2.15,-0.172967612,2.185499398,1.641692317
6.25.00 AM,78,0,2.15,-0.166024617,2.17144133,1.629424168
6.30.00 AM,79,0,2.15,-0.194886886,2.160118277,1.620900979
6.35.00 AM,80,0,2.2,-0.192752796,2.213831512,1.631754995
6.40.00 AM,81,0,2.2,-0.188470154,2.239382805,1.644283903
6.45.00 AM,82,0,2.2,-0.154432849,2.20758397,1.665199135
6.50.00 AM,83,0,2.2,-0.163930683,2.22132059,1.66640361
6.55.00 AM,84,0,2.2,-0.187449448,2.213040961,1.665635048
7.00.00 AM,85,0.35,2.2,0.176343241,2.222949391,1.682504275
7.05.00 AM,86,0.35,2.2,0.186265778,2.208952801,1.683775171
7.10.00 AM,87,0.35,2.2,0.189782424,2.206161533,1.707208313
7.15.00 AM,88,0.35,2.25,0.157950934,2.288807958,1.702788873
7.20.00 AM,89,0.35,2.25,0.150475893,2.299464471,1.703171177
7.25.00 AM,90,0.35,2.25,0.172123757,2.276132073,1.7143944
7.30.00 AM,91,0.35,2.25,0.19257114,2.255492691,1.728046519
7.35.00 AM,92,0.35,2.25,0.198985208,2.256295988,1.755961178
7.40.00 AM,93,0.35,2.25,0.186961203,2.254534416,1.749610952
7.45.00 AM,94,0.35,2.25,0.176936204,2.271793964,1.730619893
7.50.00 AM,95,0.35,2.2,0.191393757,2.228376866,1.753137608
7.55.00 AM,96,0.35,2.2,0.198351633,2.21808948,1.768578234
8.00.00 AM,97,0.35,2.2,0.153211745,2.211235676,1.781761728
8.05.00 AM,98,0,2.2,-0.16039044,2.236287523,1.759051195
8.10.00 AM,99,0,2.2,-0.193780312,2.207342051,1.769964497
8.15.00 AM,100,0,2.2,-0.158049207,2.236987139,1.774349386
8.20.00 AM,101,0,2.2,-0.190162002,2.224137781,1.729909935
8.25.00 AM,102,0,2.15,-0.19062753,2.189744049,1.742701066
8.30.00 AM,103,0,2.15,-0.196730397,2.152217906,1.697167451
8.35.00 AM,104,0,2.15,-0.184416395,2.159363429,1.688562886
8.40.00 AM,105,0,2.15,-0.152217689,2.195540937,1.687927665
8.45.00 AM,106,0,2.15,-0.150050082,2.19539177,1.698603632
8.50.00 AM,107,0,2.15,-0.169567911,2.161004715,1.72223419
8.55.00 AM,108,0,2.15,-0.171403553,2.152754577,1.652007251
9.00.00 AM,109,0,2.15,-0.191521995,2.185805634,1.641499539
9.05.00 AM,110,0,2.15,-0.159112428,2.197070639,1.632226211
9.10.00 AM,111,0,2.15,-0.181241661,2.185675602,1.65370568
9.15.00 AM,112,0,2.15,-0.177048346,2.193778985,1.651613457
9.20.00 AM,113,0,2.15,-0.156762841,2.156063515,1.633934875
9.25.00 AM,114,0,2.15,-0.172613903,2.187586377,1.665742589
9.30.00 AM,115,0,2.15,-0.150560162,2.154604537,1.65440335
9.35.00 AM,116,0,2.15,-0.184869781,2.194528274,1.66297413
9.40.00 AM,117,0,2.15,-0.173208316,2.193618032,1.653721358
9.45.00 AM,118,0,2.15,-0.156899913,2.182610202,1.633370379
9.50.00 AM,119,0,2.15,-0.170103621,2.183749753,1.634945914
9.55.00 AM,120,0,2.15,-0.156843328,2.165253091,1.646944284
10.00.00 AM,121,0,2.05,-0.193951962,2.054462848,1.609018187
10.05.00 AM,122,0,2.05,-0.189429352,2.054303681,1.534126887
10.10.00 AM,123,0,2.05,-0.174909002,2.070045103,1.531230973
10.15.00 AM,124,0,2,-0.184244121,2.003846634,1.521632808
10.20.00 AM,125,0,2,-0.191930578,2.032568489,1.4886946
10.25.00 AM,126,0,2,-0.19901677,2.009021199,1.49329541
10.30.00 AM,127,0,2,-0.179457038,2.01272748,1.452160062
10.35.00 AM,128,0,1.9,-0.187982357,1.930239205,1.465599258
10.40.00 AM,129,0,1.9,-0.186990831,1.944514875,1.494696202
10.45.00 AM,130,0,1.9,-0.157032242,1.91636929,1.468801124
10.50.00 AM,131,0,1.8,-0.180258644,1.804058183,1.477118282
10.55.00 AM,132,0,1.8,-0.156188538,1.802837224,1.491361929
11.00.00 AM,133,0,1.8,-0.160759387,1.816711301,1.375302967
11.05.00 AM,134,0,1.8,-0.172949481,1.84748947,1.353224067
11.10.00 AM,135,0,1.7,-0.161598685,1.737021544,1.35514188
11.15.00 AM,136,0,1.7,-0.161209125,1.736151732,1.371085324
11.20.00 AM,137,0,1.7,-0.154063408,1.71604263,1.390726779
11.25.00 AM,138,0,1.7,-0.151272774,1.746566416,1.398888074
11.30.00 AM,139,0,1.6,-0.150788776,1.626563147,1.379870804
11.35.00 AM,140,0,1.6,-0.195085202,1.63058703,1.251420982
11.40.00 AM,141,0,1.6,-0.188803226,1.617946225,1.288340978
11.45.00 AM,142,0,1.6,-0.197466062,1.61866792,1.296774911
11.50.00 AM,143,0,1.6,-0.174601586,1.638557774,1.292801262
11.55.00 AM,144,0,1.5,-0.185227101,1.542333735,1.274246814
12.00.00 PM,145,0,1.5,-0.180893783,1.513430134,1.279083606
12.05.00 PM,146,0,1.5,-0.172781826,1.542040765,1.3195156
12.10.00 PM,147,0,1.5,-0.164941617,1.534998467,1.326790966
12.15.00 PM,148,0,1.65,-0.186893626,1.670937747,1.329019359
12.20.00 PM,149,0,1.65,-0.158055096,1.690543993,1.349794881
12.25.00 PM,150,0,1.65,-0.183824059,1.699894501,1.300000681
12.30.00 PM,151,0,1.65,-0.172168272,1.666720213,1.359138729
12.35.00 PM,152,0,1.5,-0.189556318,1.51852285,1.397593871
12.40.00 PM,153,0,1.5,-0.171801943,1.537540823,1.386394719
12.45.00 PM,154,0,1.5,-0.174989731,1.522122434,1.417806719
12.50.00 PM,155,0,1.3,-0.192727954,1.346137587,1.429385055
12.55.00 PM,156,0,1.3,-0.157202491,1.30123487,1.410602448
1.00.00 PM,157,0,1.25,-0.151348914,1.25264444,1.456371566
1.05.00 PM,158,0,1.25,-0.182323732,1.278000077,1.494745804
1.10.00 PM,159,0,1.25,-0.194847605,1.28845856,1.515247885
1.15.00 PM,160,0,1.25,-0.162317142,1.258890736,1.528152132
1.20.00 PM,161,0,1.25,-0.195082876,1.272671801,1.520540861
1.25.00 PM,162,0,1.25,-0.167299524,1.28675676,1.537257162
1.30.00 PM,163,0,1.24,-0.194572513,1.257907945,1.478731811
1.35.00 PM,164,0,1.24,-0.152438891,1.256033079,1.351798946
1.40.00 PM,165,0,1.24,-0.175093295,1.277444357,1.36467023
1.45.00 PM,166,0,1.2,-0.159167511,1.21792064,1.371356247
1.50.00 PM,167,0,1.2,-0.157346269,1.203733498,1.37850961
1.55.00 PM,168,0,1.2,-0.198110334,1.224747354,1.399632846
2.00.00 PM,169,0,1.24,-0.190458411,1.276216697,1.255166186
2.05.00 PM,170,0,1.24,-0.181428427,1.281460382,1.255754383
2.10.00 PM,171,0,1.24,-0.163657288,1.266379347,1.275276718
2.15.00 PM,172,0,1.24,-0.164693765,1.272289773,1.253537652
2.20.00 PM,173,0,1.25,-0.19039194,1.278564871,1.268895383
2.25.00 PM,174,0,1.25,-0.190108333,1.251112874,1.269596134
2.30.00 PM,175,0,1.25,-0.152354326,1.271406535,1.251895011
2.35.00 PM,176,0,1.26,-0.154203856,1.271792455,1.300743065
2.40.00 PM,177,0,1.26,-0.154628878,1.27255765,1.34902451
2.45.00 PM,178,0,1.26,-0.167155801,1.268528909,1.454598419
2.50.00 PM,179,0,1.26,-0.173318389,1.274354171,1.497885192
2.55.00 PM,180,0,1.26,-0.151592323,1.291382909,1.48038642
3.00.00 PM,181,0,1.35,-0.159217634,1.370210729,1.506262715
3.05.00 PM,182,0,1.35,-0.164079393,1.387328294,1.530854021
3.10.00 PM,183,0,1.35,-0.150797177,1.362796522,1.534764262
3.15.00 PM,184,0,1.45,-0.19565021,1.45552068,1.519354959
3.20.00 PM,185,0,1.45,-0.187821046,1.463178418,1.519251903
3.25.00 PM,186,0,1.45,-0.189783614,1.487742501,1.5136318
3.30.00 PM,187,0,1.6,-0.177195629,1.626152246,1.543646307
3.35.00 PM,188,0,1.6,-0.183049812,1.624584126,1.501132104
3.40.00 PM,189,0,1.6,-0.16504241,1.628051275,1.546390962
3.45.00 PM,190,0,1.75,-0.178157403,1.766074417,1.515230222
3.50.00 PM,191,0,1.75,-0.182885944,1.776734253,1.540267729
3.55.00 PM,192,0,1.75,-0.156866072,1.750147085,1.522480352
4.00.00 PM,193,0,1.8,-0.187529031,1.834351135,1.645486169
4.05.00 PM,194,0,1.8,-0.158260373,1.818731235,1.636755288
4.10.00 PM,195,0,1.8,-0.152962159,1.840229229,1.604507198
4.15.00 PM,196,0,1.9,-0.187791388,1.936706734,1.618353863
4.20.00 PM,197,0,1.9,-0.191787407,1.944735891,1.617780017
4.25.00 PM,198,0,1.9,-0.150747642,1.908036352,1.636855247
4.30.00 PM,199,0,2,-0.180402268,2.031279514,1.609856495
4.35.00 PM,200,0,2,-0.189122678,2.042359167,1.623543043
4.40.00 PM,201,0,2,-0.155759954,2.003863251,1.613978425
4.45.00 PM,202,0,2,-0.150584322,2.007105388,1.63982223
4.50.00 PM,203,0,2.1,-0.164734448,2.103537092,1.620866152
4.55.00 PM,204,0,2.1,-0.19533942,2.100166766,1.605436037
5.00.00 PM,205,0,2.1,-0.150697677,2.104115334,1.765911255
5.05.00 PM,206,0,2.1,-0.187461264,2.105728514,1.781473626
5.10.00 PM,207,0,2.1,-0.163992565,2.133512528,1.808634583
5.15.00 PM,208,0,2.1,-0.151809098,2.127810219,1.849104388
5.20.00 PM,209,0,2.1,-0.191820479,2.138551146,1.830478794
5.25.00 PM,210,0,2.2,-0.18109181,2.246122654,1.832245698
5.30.00 PM,211,0,2.2,-0.185062942,2.240414595,1.924807366
5.35.00 PM,212,0,2.2,-0.177414021,2.246467393,1.926963495
5.40.00 PM,213,0,2.2,-0.198774582,2.209232854,1.920571418
5.45.00 PM,214,0,2.4,-0.152430065,2.416278439,1.9447517
5.50.00 PM,215,0,2.4,-0.168584028,2.405841491,1.913304664
5.55.00 PM,216,0,2.4,-0.160857759,2.448835333,1.943412266
6.00.00 PM,217,0,2.4,-0.192690696,2.449639375,1.925631531
6.05.00 PM,218,0,2.55,-0.19781175,2.584504124,1.938653503
6.10.00 PM,219,0,2.55,-0.16552319,2.554002342,1.964104847
6.15.00 PM,220,0,2.55,-0.160604468,2.582796366,1.996065985
6.20.00 PM,221,0,2.55,-0.169460089,2.556033153,1.984759501
6.25.00 PM,222,0,2.6,-0.154664047,2.627089053,1.975711152
6.30.00 PM,223,0,2.6,-0.152966048,2.602058734,2.054641164
6.35.00 PM,224,0,2.6,-0.190963428,2.645518307,2.071043231
6.40.00 PM,225,0,2.6,-0.155198633,2.620806455,2.084141709
6.45.00 PM,226,0,2.6,-0.1787338,2.637830613,2.074302151
6.50.00 PM,227,0,2.6,-0.155791261,2.6107552,2.195814433
6.55.00 PM,228,0,2.6,-0.19210625,2.630636991,2.171911722
7.00.00 PM,229,0,2.7,-0.173170708,2.702821514,2.191507731
7.05.00 PM,230,0,2.7,-0.181130597,2.716918582,2.196720711
7.10.00 PM,231,0,2.7,-0.198261354,2.721993865,2.19707856
7.15.00 PM,232,0,2.7,-0.197639637,2.703337828,2.15377285
7.20.00 PM,233,0,2.7,-0.150747304,2.709043687,2.181504406
7.25.00 PM,234,0,2.8,-0.183144723,2.831624495,2.158236575
7.30.00 PM,235,0,2.8,-0.197303094,2.823752737,2.192972684
7.35.00 PM,236,0,2.8,-0.169568825,2.834795222,2.165389549
7.40.00 PM,237,0,2.8,-0.156077675,2.805538436,2.110489657
7.45.00 PM,238,0,2.8,-0.166718417,2.839010157,2.123641997
7.50.00 PM,239,0,2.8,-0.189573175,2.812496377,2.134455598
7.55.00 PM,240,0,2.8,-0.168680763,2.840434872,2.122134234
8.00.00 PM,241,0,2.8,-0.154045108,2.84233104,2.140806188
8.05.00 PM,242,0,2.8,-0.15512852,2.821167796,2.08024579
8.10.00 PM,243,0,2.8,-0.190793249,2.844998572,2.078110878
8.15.00 PM,244,0,2.8,-0.172854491,2.824014056,2.075777237
8.20.00 PM,245,0,2.8,-0.163635755,2.811128804,2.072412715
8.25.00 PM,246,0,2.8,-0.161039864,2.824379331,1.9622576
8.30.00 PM,247,0,2.8,-0.180391809,2.848286854,1.952338712
8.35.00 PM,248,0,2.7,-0.159362476,2.737985839,1.993461798
8.40.00 PM,249,0,2.7,-0.151257257,2.71320183,1.993657535
8.45.00 PM,250,0,2.7,-0.190232447,2.729768247,1.957664136
8.50.00 PM,251,0,2.7,-0.187624239,2.720426784,1.92773628
8.55.00 PM,252,0,2.7,-0.197341668,2.733903241,1.926284564
9.00.00 PM,253,0,2.7,-0.16331958,2.748086087,1.860658958
9.05.00 PM,254,0,2.6,-0.170745248,2.625062646,1.899932276
9.10.00 PM,255,0,2.6,-0.150563757,2.638131528,1.878869627
9.15.00 PM,256,0,2.6,-0.191676164,2.637371216,1.880280795
9.20.00 PM,257,0,2.6,-0.17535422,2.639192869,1.817121683
9.25.00 PM,258,0,2.5,-0.152449402,2.527628077,1.81410772
9.30.00 PM,259,0,2.5,-0.157366233,2.502637233,1.838775166
9.35.00 PM,260,0,2.5,-0.178789782,2.540573449,1.840795331
9.40.00 PM,261,0,2.5,-0.188330148,2.532000664,1.758632304
9.45.00 PM,262,0,2.4,-0.167914912,2.418720399,1.774686422
9.50.00 PM,263,0,2.4,-0.181761362,2.444145925,1.78784298
9.55.00 PM,264,0,2.4,-0.179993279,2.416947998,1.768197799
10.00.00 PM,265,0,2.4,-0.1786225,2.436566724,1.775422594
10.05.00 PM,266,0,2.3,-0.189096127,2.340739023,1.625677807
10.10.00 PM,267,0,2.2,-0.179196015,2.223208178,1.605172833
10.15.00 PM,268,0,2.2,-0.194978193,2.234499271,1.639270862
10.20.00 PM,269,0,2.2,-0.162823266,2.224679216,1.609859221
10.25.00 PM,270,0,2.2,-0.161832809,2.244189647,1.639467422
10.30.00 PM,271,0,2.2,-0.152487474,2.221865487,1.639896136
10.35.00 PM,272,0,2.1,-0.161314703,2.110429871,1.641729926
10.40.00 PM,273,0,2.1,-0.165859141,2.104242526,1.564600281
10.45.00 PM,274,0,2,-0.182488128,2.013092153,1.599237449
10.50.00 PM,275,0,2,-0.195967268,2.006988355,1.592535444
10.55.00 PM,276,0,1.9,-0.171185876,1.921785511,1.510956704
11.00.00 PM,277,0,1.9,-0.173821532,1.948879485,1.540218448
11.05.00 PM,278,0,1.9,-0.190538409,1.907389517,1.506519135
11.10.00 PM,279,0,1.8,-0.195982313,1.835396606,1.437955591
11.15.00 PM,280,0,1.8,-0.180090608,1.844516097,1.427103481
11.20.00 PM,281,0,1.8,-0.163066229,1.826676059,1.429776975
11.25.00 PM,282,0,1.7,-0.154243726,1.719208801,1.320101281
11.30.00 PM,283,0,1.7,-0.163814523,1.736141969,1.321000114
11.35.00 PM,284,0,1.7,-0.185711861,1.746681949,1.303184682
11.40.00 PM,285,0,1.6,-0.194368678,1.623056326,1.291877445
11.45.00 PM,286,0,1.6,-0.190323067,1.604859369,1.30568005
11.50.00 PM,287,0,1.6,-0.177524353,1.61425185,1.268106551
11.55.00 PM,288,0,1.6,-0.16120178,1.615064074,1.280131372
12.00.00 AM,289,0,1.4,-0.189432665,1.423642674,1.291964075
12.05.00 AM,290,0,1.4,-0.190608533,1.435886199,1.238669064
12.10.00 AM,291,0,1.4,-0.169082078,1.41920048,1.236138514
12.15.00 AM,292,0,1.35,-0.162034607,1.359505659,1.227590756
12.20.00 AM,293,0,1.35,-0.170716177,1.386293227,1.221915741
12.25.00 AM,294,0,1.3,-0.198331782,1.347744058,1.203216181
12.30.00 AM,295,0,1.3,-0.171494785,1.315487446,1.206335205
12.35.00 AM,296,0,1.1,-0.181498272,1.133857542,1.212624933
12.40.00 AM,297,0,1.1,-0.191098133,1.145788264,1.246447985
12.45.00 AM,298,0,1.1,-0.190190547,1.139763344,1.234481372
12.50.00 AM,299,0,1.1,-0.155870089,1.101358359,1.214998926
12.55.00 AM,300,0,1,-0.163640417,1.011964167,1.237830621
1.00.00 AM,301,0,1,-0.181544005,1.049463953,1.212207423
1.05.00 AM,302,0,0.8,-0.167263622,0.81511568,1.208501524
1.10.00 AM,303,0,0.8,-0.178164831,0.842224656,1.106300376
1.15.00 AM,304,0,0.8,-0.156266533,0.803897828,1.107011847
1.20.00 AM,305,0,0.8,-0.156282315,0.8045071,1.142549159
1.25.00 AM,306,0,0.8,-0.177321558,0.830906672,1.135346933
1.30.00 AM,307,0,0.8,-0.155515792,0.844334245,1.100871365
1.35.00 AM,308,0,0.8,-0.196246799,0.819690263,1.144422598
1.40.00 AM,309,0,0.8,-0.196379262,0.836099021,1.102776804
1.45.00 AM,310,0,1,-0.177354674,1.023674593,1.087280133
1.50.00 AM,311,0,1,-0.154194166,1.03209626,1.093400665
1.55.00 AM,312,0,1,-0.196717607,1.003114605,1.009900032
2.00.00 AM,313,0,1,-0.179735898,1.043148517,1.041919187
2.05.00 AM,314,0,1.1,-0.180292073,1.125990301,1.037016904
2.10.00 AM,315,0,1.1,-0.198205207,1.13789804,1.030303851
2.15.00 AM,316,0,1.1,-0.190862992,1.117775239,1.003526018
2.20.00 AM,317,0,1.25,-0.181961192,1.28006933,1.027731084
2.25.00 AM,318,0,1.25,-0.197432878,1.27751417,1.02920084
2.30.00 AM,319,0,1.25,-0.151634458,1.265444164,1.029247598
2.35.00 AM,320,0,1.3,-0.153234887,1.326814032,1.004674321
2.40.00 AM,321,0,1.3,-0.192393522,1.340817295,1.043717272
2.45.00 AM,322,0,1.4,-0.198518035,1.443865095,1.034270034
2.50.00 AM,323,0,1.4,-0.189208899,1.429794803,1.00568274
2.55.00 AM,324,0,1.5,-0.160995213,1.540810152,1.020709904
3.00.00 AM,325,0,1.5,-0.198280805,1.508430705,1.048445283
3.05.00 AM,326,0,1.6,-0.182467513,1.621763729,1.029959615
3.10.00 AM,327,0,1.6,-0.170871355,1.641941894,1.012144015
3.15.00 AM,328,0,1.6,-0.151662738,1.612014436,1.038297878
3.20.00 AM,329,0,1.6,-0.191900305,1.602245721,1.124772638
3.25.00 AM,330,0,1.6,-0.188757636,1.607196319,1.135572278
3.30.00 AM,331,0,1.7,-0.154922918,1.745183438,1.125134691
3.35.00 AM,332,0,1.7,-0.155250936,1.728014908,1.113320657
3.40.00 AM,333,0,1.7,-0.150361282,1.715676312,1.191752495
3.45.00 AM,334,0,1.7,-0.164486561,1.745468985,1.195981388
3.50.00 AM,335,0,1.7,-0.172799306,1.737373494,1.182790643
3.55.00 AM,336,0,1.8,-0.158451467,1.813776022,1.19204485
4.00.00 AM,337,0,1.8,-0.157899572,1.848014696,1.276996327
4.05.00 AM,338,0,1.8,-0.197350518,1.842218547,1.260640441
4.10.00 AM,339,0,1.8,-0.189097511,1.822786015,1.269260636
4.15.00 AM,340,0,1.9,-0.187226048,1.915032177,1.288823823
4.20.00 AM,341,0,1.9,-0.198544277,1.936188317,1.254186256
4.25.00 AM,342,0,1.9,-0.19320622,1.927159349,1.289570081
4.30.00 AM,343,0,1.9,-0.18617879,1.911891949,1.288427046
4.35.00 AM,344,0,2,-0.192085106,2.001437918,1.330197506
4.40.00 AM,345,0,2,-0.155917491,2.03055927,1.308416355
4.45.00 AM,346,0,2,-0.197257959,2.039610388,1.303297994
4.50.00 AM,347,0,2,-0.18956829,2.026184823,1.301023758
4.55.00 AM,348,0,2.1,-0.158967609,2.113841254,1.340463115
5.00.00 AM,349,0,2.1,-0.182626071,2.115699349,1.449325878
5.05.00 AM,350,0,2.1,-0.153203586,2.105800143,1.403748362
5.10.00 AM,351,0,2.1,-0.196198069,2.146519638,1.459823515
5.15.00 AM,352,0,2.1,-0.194486411,2.115957108,1.495470651
5.20.00 AM,353,0,2.1,-0.165422421,2.142369703,1.541147601
5.25.00 AM,354,0,2.15,-0.181813226,2.161450271,1.538200437
5.30.00 AM,355,0,2.15,-0.185757883,2.171098093,1.504337623
5.35.00 AM,356,0,2.15,-0.168585361,2.174999041,1.521827713
5.40.00 AM,357,0,2.15,-0.190834654,2.191295367,1.549386253
5.45.00 AM,358,0,2.15,-0.156175652,2.179238773,1.519801663
5.50.00 AM,359,0,2.15,-0.165374252,2.188775054,1.545622568
5.55.00 AM,360,0,2.15,-0.198542405,2.184179154,1.519332951
6.00.00 AM,361,0.35,2.15,0.178588399,2.162938479,1.701731365
6.05.00 AM,362,0.35,2.25,0.196050901,2.270406719,1.709230016
6.10.00 AM,363,0.35,2.25,0.159283841,2.274063616,1.728302125
6.15.00 AM,364,0.35,2.25,0.18135343,2.269213665,1.71679099
6.20.00 AM,365,0.35,2.25,0.15360761,2.260175272,1.722024321
6.25.00 AM,366,0.35,2.25,0.173243538,2.299099969,1.702982513
6.30.00 AM,367,0.35,2.25,0.158713757,2.275767205,1.742137278
6.35.00 AM,368,0.35,2.25,0.158628147,2.250447561,1.747673683
6.40.00 AM,369,0.35,2.25,0.19784997,2.278850961,1.702915899
6.45.00 AM,370,0.35,2.25,0.163261629,2.258860339,1.74693288
6.50.00 AM,371,0.35,2.25,0.188841088,2.279987961,1.719823316
6.55.00 AM,372,0.35,2.27,0.17578185,2.316812937,1.719776567
7.00.00 AM,373,0.35,2.27,0.198447033,2.310802616,1.755060344
7.05.00 AM,374,0,2.27,-0.158434406,2.271901886,1.742635793
7.10.00 AM,375,0,2.27,-0.198885382,2.278305484,1.760983353
7.15.00 AM,376,0,2.27,-0.180922978,2.301976829,1.763839723
7.20.00 AM,377,0,2.28,-0.177084733,2.31277241,1.739098127
7.25.00 AM,378,0,2.28,-0.175499304,2.314010797,1.795277836
7.30.00 AM,379,0,2.28,-0.161507096,2.288926732,1.789377476
7.35.00 AM,380,0,2.28,-0.196788901,2.307971071,1.787748566
7.40.00 AM,381,0,2.28,-0.196276038,2.287294584,1.777085735
7.45.00 AM,382,0,2.28,-0.179926652,2.327837534,1.795863304
7.50.00 AM,383,0,2.28,-0.198925657,2.290018571,1.791099029
7.55.00 AM,384,0,2.28,-0.188361934,2.312371907,1.751190463
8.00.00 AM,385,0,2.25,-0.150174131,2.27938649,1.779181771
8.05.00 AM,386,0,2.25,-0.188291049,2.268428878,1.751421118
8.10.00 AM,387,0,2.25,-0.193225401,2.27855672,1.777512146
8.15.00 AM,388,0,2.25,-0.19352288,2.265394389,1.762519851
8.20.00 AM,389,0,2.25,-0.19546715,2.270079151,1.790562495
8.25.00 AM,390,0,2.25,-0.182314021,2.291117335,1.753691866
8.30.00 AM,391,0,2.25,-0.17429634,2.28059961,1.761906141
8.35.00 AM,392,0,2.25,-0.172628782,2.263644561,1.755267379
8.40.00 AM,393,0,2.15,-0.181671755,2.183498849,1.741662529
8.45.00 AM,394,0,2.15,-0.199679992,2.194327552,1.763834908
8.50.00 AM,395,0,2.15,-0.166242961,2.188959468,1.742189877
8.55.00 AM,396,0,2.15,-0.150634654,2.193406183,1.749985247
9.00.00 AM,397,0,2.15,-0.159576435,2.185340064,1.660420859
9.05.00 AM,398,0,2.15,-0.174962372,2.157826593,1.681933368
9.10.00 AM,399,0,2.15,-0.175999626,2.176632518,1.690542671
9.15.00 AM,400,0,2.1,-0.174151358,2.130370082,1.662225555
9.20.00 AM,401,0,2.1,-0.16514673,2.139206476,1.644414869
9.25.00 AM,402,0,2.1,-0.179135495,2.120476826,1.616263897
9.30.00 AM,403,0,2.1,-0.193463923,2.146104562,1.624892152
9.35.00 AM,404,0,2.1,-0.161627736,2.127940528,1.585279399
9.40.00 AM,405,0,2,-0.185395735,2.026681102,1.597737878
9.45.00 AM,406,0,2,-0.152796194,2.03428082,1.58245119
9.50.00 AM,407,0,2,-0.184527519,2.01876578,1.586604269
9.55.00 AM,408,0,2,-0.199031092,2.003831792,1.593339248
10.00.00 AM,409,0,2,-0.197063252,2.022845645,1.459708897
10.05.00 AM,410,0,2,-0.17380569,2.021886866,1.45218613
10.10.00 AM,411,0,1.95,-0.175122096,1.95169553,1.492141288
10.15.00 AM,412,0,1.95,-0.182123508,1.995449221,1.456727781
10.20.00 AM,413,0,1.95,-0.170494925,1.985887314,1.465322632
10.25.00 AM,414,0,1.95,-0.177926703,1.994396257,1.498407921
10.30.00 AM,415,0,1.8,-0.154785493,1.820950786,1.468267006
10.35.00 AM,416,0,1.8,-0.19861467,1.835134265,1.383005281
10.40.00 AM,417,0,1.8,-0.172283327,1.847893551,1.353856232
10.45.00 AM,418,0,1.75,-0.172740639,1.7871849,1.398371448
10.50.00 AM,419,0,1.75,-0.17035813,1.756901086,1.3864753
10.55.00 AM,420,0,1.75,-0.179741403,1.755150393,1.392165726
11.00.00 AM,421,0,1.75,-0.191486318,1.766469777,1.374225367
11.05.00 AM,422,0,1.75,-0.184754413,1.786294457,1.359555609
11.10.00 AM,423,0,1.65,-0.182968648,1.697808644,1.348961533
11.15.00 AM,424,0,1.65,-0.154087456,1.662733409,1.341683459
11.20.00 AM,425,0,1.65,-0.1971762,1.655096968,1.313812886
11.25.00 AM,426,0,1.65,-0.19800868,1.654543703,1.330006226
11.30.00 AM,427,0,1.65,-0.191055257,1.665842265,1.346787884
11.35.00 AM,428,0,1.65,-0.198593517,1.658456412,1.250315078
11.40.00 AM,429,0,1.6,-0.18412489,1.640085962,1.278542655
11.45.00 AM,430,0,1.6,-0.177785985,1.622413011,1.252337478
11.50.00 AM,431,0,1.6,-0.191493967,1.604434409,1.262330502
11.55.00 AM,432,0,1.6,-0.150781085,1.624486522,1.281153488
12.00.00 PM,433,0,1.6,-0.169515037,1.624268942,1.257333625
12.05.00 PM,434,0,1.6,-0.167769759,1.630760948,1.299572592
12.10.00 PM,435,0,1.6,-0.196990397,1.642234939,1.288893944
12.15.00 PM,436,0,1.55,-0.176284377,1.599382137,1.277890988
12.20.00 PM,437,0,1.55,-0.198443871,1.571027695,1.279209097
12.25.00 PM,438,0,1.55,-0.155213597,1.596580455,1.284510653
12.30.00 PM,439,0,1.5,-0.150732519,1.531250851,1.284811118
12.35.00 PM,440,0,1.5,-0.173424519,1.548493359,1.294513979
12.40.00 PM,441,0,1.5,-0.168929297,1.523062714,1.262908355
12.45.00 PM,442,0,1.5,-0.174747407,1.54726029,1.2514067
12.50.00 PM,443,0,1.5,-0.169010546,1.502540365,1.282447338
12.55.00 PM,444,0,1.5,-0.183482447,1.529596291,1.259628336
1.00.00 PM,445,0,1.45,-0.154701175,1.499833609,1.293956719
1.05.00 PM,446,0,1.45,-0.168357607,1.462081699,1.299077685
1.10.00 PM,447,0,1.4,-0.154084464,1.412382137,1.269025728
1.15.00 PM,448,0,1.4,-0.177764649,1.418027764,1.284935899
1.20.00 PM,449,0,1.4,-0.179807743,1.404787321,1.264104087
1.25.00 PM,450,0,1.3,-0.163192742,1.300737201,1.30874055
1.30.00 PM,451,0,1.3,-0.153073476,1.312261669,1.31786524
1.35.00 PM,452,0,1.3,-0.167461807,1.326235133,1.322280419
1.40.00 PM,453,0,1.3,-0.166264443,1.334633744,1.301664799
1.45.00 PM,454,0,1.25,-0.151429776,1.278083893,1.312271901
1.50.00 PM,455,0,1.25,-0.165911153,1.297568943,1.337629515
1.55.00 PM,456,0,1.25,-0.169071462,1.291049339,1.333524606
2.00.00 PM,457,0,1.25,-0.155617212,1.280419063,1.309270253
2.05.00 PM,458,0,1.2,-0.192170378,1.236145646,1.377258042
2.10.00 PM,459,0,1.2,-0.189311274,1.226837522,1.352146066
2.15.00 PM,460,0,1.2,-0.190142759,1.233524339,1.350903265
2.20.00 PM,461,0,1.25,-0.181001376,1.259159689,1.391128753
2.25.00 PM,462,0,1.25,-0.177066293,1.282324592,1.382283241
2.30.00 PM,463,0,1.3,-0.155855342,1.321203159,1.380230078
2.35.00 PM,464,0,1.3,-0.191399572,1.337871414,1.464304406
2.40.00 PM,465,0,1.4,-0.158813946,1.400169182,1.487488051
2.45.00 PM,466,0,1.4,-0.152061154,1.444821959,1.461804782
2.50.00 PM,467,0,1.4,-0.185106937,1.422487577,1.489374152
2.55.00 PM,468,0,1.5,-0.183387443,1.528929529,1.455581643
3.00.00 PM,469,0,1.5,-0.16817955,1.518695808,1.495809479
3.05.00 PM,470,0,1.6,-0.159011597,1.639687317,1.468211263
3.10.00 PM,471,0,1.6,-0.187158172,1.632784854,1.499102979
3.15.00 PM,472,0,1.6,-0.172243691,1.645296751,1.458258831
3.20.00 PM,473,0,1.6,-0.189310815,1.624850351,1.453054946
3.25.00 PM,474,0,1.7,-0.182264288,1.723177583,1.474854894
3.30.00 PM,475,0,1.7,-0.162003352,1.72866327,1.465457624
3.35.00 PM,476,0,1.8,-0.150594105,1.830086465,1.497066022
3.40.00 PM,477,0,1.8,-0.154852173,1.83466112,1.464749508
3.45.00 PM,478,0,1.8,-0.156862258,1.80886982,1.486067628
3.50.00 PM,479,0,1.8,-0.156905973,1.819052199,1.495704537
3.55.00 PM,480,0,1.8,-0.158664682,1.813280237,1.482159018
4.00.00 PM,481,0,1.8,-0.176241231,1.842693061,1.485412381
4.05.00 PM,482,0,1.8,-0.179385792,1.823203662,1.490930242
4.10.00 PM,483,0,1.8,-0.193943369,1.82052534,1.469033758
4.15.00 PM,484,0,1.9,-0.197114986,1.901522165,1.474687197
4.20.00 PM,485,0,1.9,-0.169875197,1.906750383,1.496836927
4.25.00 PM,486,0,1.9,-0.155040795,1.911477491,1.464676286
4.30.00 PM,487,0,1.9,-0.15298168,1.932191519,1.475261104
4.35.00 PM,488,0,2.1,-0.194345431,2.102397208,1.495321478
4.40.00 PM,489,0,2.1,-0.161285708,2.123289591,1.51664613
4.45.00 PM,490,0,2.1,-0.187499579,2.135621191,1.519372387
4.50.00 PM,491,0,2.1,-0.171677914,2.109454465,1.50432531
4.55.00 PM,492,0,2.1,-0.177248633,2.148139216,1.535393987
5.00.00 PM,493,0,2.1,-0.199124967,2.144980977,1.534324413
5.05.00 PM,494,0,2.1,-0.170133047,2.103626627,1.562364495
5.10.00 PM,495,0,2.1,-0.171321096,2.132627155,1.563461161
5.15.00 PM,496,0,2.1,-0.198379811,2.108285505,1.572014203
5.20.00 PM,497,0,2.3,-0.167325092,2.328198912,1.666343926
5.25.00 PM,498,0,2.3,-0.193317776,2.306023485,1.675368865
5.30.00 PM,499,0,2.3,-0.166304745,2.338853037,1.681841407
5.35.00 PM,500,0,2.3,-0.187163879,2.300786771,1.700475464
5.40.00 PM,501,0,2.3,-0.187272286,2.307722698,1.749816743
5.45.00 PM,502,0,2.4,-0.161577337,2.434026857,1.725732413
5.50.00 PM,503,0,2.4,-0.17334992,2.419245701,1.730121846
5.55.00 PM,504,0,2.4,-0.185721451,2.438011533,1.773584564
6.00.00 PM,505,0,2.4,-0.184765854,2.410866925,1.764441186
6.05.00 PM,506,0,2.4,-0.192574917,2.422518121,1.759024359
6.10.00 PM,507,0,2.4,-0.16451773,2.434997672,1.778173223
6.15.00 PM,508,0,2.5,-0.173946618,2.542213396,1.790680059
6.20.00 PM,509,0,2.5,-0.18498116,2.5129092,1.798245383
6.25.00 PM,510,0,2.6,-0.168954088,2.648967594,1.753912949
6.30.00 PM,511,0,2.6,-0.168532767,2.648260649,1.837764936
6.35.00 PM,512,0,2.6,-0.184993751,2.606982626,1.812781047
6.40.00 PM,513,0,2.7,-0.166089903,2.716674294,1.813005799
6.45.00 PM,514,0,2.7,-0.197976993,2.713058111,1.814105634
6.50.00 PM,515,0,2.7,-0.173678699,2.747592387,1.832708221
6.55.00 PM,516,0,2.8,-0.169393564,2.838548494,1.947006416
7.00.00 PM,517,0,2.8,-0.191159302,2.807894247,1.900118349
7.05.00 PM,518,0,2.8,-0.172870154,2.847347798,1.909160978
7.10.00 PM,519,0,2.8,-0.161392348,2.840238388,1.921237419
7.15.00 PM,520,0,2.8,-0.151309515,2.800657739,1.908623965
7.20.00 PM,521,0,2.8,-0.174963749,2.833680547,1.911228163
7.25.00 PM,522,0,2.8,-0.151115594,2.845618942,2.054964182
7.30.00 PM,523,0,2.7,-0.195735111,2.735936662,2.085587055
7.35.00 PM,524,0,2.7,-0.188959947,2.733306372,2.095508399
7.40.00 PM,525,0,2.7,-0.172173266,2.707231615,2.075077611
7.45.00 PM,526,0,2.6,-0.168739972,2.601216302,2.080918967
7.50.00 PM,527,0,2.6,-0.155645381,2.632400824,2.195661416
7.55.00 PM,528,0,2.6,-0.18471024,2.638214818,2.199964706
8.00.00 PM,529,0,2.6,-0.168420384,2.644641434,2.166197002
8.05.00 PM,530,0,2.5,-0.185760746,2.545612635,2.182465381
8.10.00 PM,531,0,2.5,-0.16160219,2.539014418,2.172822466
8.15.00 PM,532,0,2.4,-0.196135614,2.435485677,2.197083002
8.20.00 PM,533,0,2.4,-0.164341736,2.435320356,2.182576811
8.25.00 PM,534,0,2.4,-0.196322293,2.441786443,2.16284615
8.30.00 PM,535,0,2.4,-0.168674989,2.419301246,2.078451207
8.35.00 PM,536,0,2.4,-0.15573518,2.415339146,2.07985672
8.40.00 PM,537,0,2.25,-0.186555373,2.255443828,2.09906225
8.45.00 PM,538,0,2.25,-0.150414542,2.290122553,2.089199405
8.50.00 PM,539,0,2.25,-0.16307197,2.270398827,2.030941048
8.55.00 PM,540,0,2.25,-0.19453158,2.283403923,2.018135218
9.00.00 PM,541,0,2.1,-0.181945298,2.111210531,2.01254106
9.05.00 PM,542,0,2.1,-0.19749593,2.144559505,2.018688098
9.10.00 PM,543,0,2.1,-0.189684498,2.129141304,2.011521525
9.15.00 PM,544,0,1.9,-0.156311106,1.91582311,1.954195519
9.20.00 PM,545,0,1.9,-0.16264516,1.924231129,1.974864553
9.25.00 PM,546,0,1.7,-0.198894973,1.70975048,1.96119522
9.30.00 PM,547,0,1.7,-0.176094345,1.711050858,1.956719694
9.35.00 PM,548,0,1.7,-0.190656615,1.743368762,1.999023338
9.40.00 PM,549,0,1.6,-0.184165187,1.604453351,1.988482953
9.45.00 PM,550,0,1.6,-0.191637064,1.638107281,1.855532229
9.50.00 PM,551,0,1.6,-0.187014317,1.641866195,1.89342961
9.55.00 PM,552,0,1.6,-0.163326985,1.648983368,1.876893994
10.00.00 PM,553,0,1.5,-0.166670235,1.52104349,1.878316293
10.05.00 PM,554,0,1.5,-0.165627959,1.536086121,1.663444363
10.10.00 PM,555,0,1.5,-0.187890117,1.50536491,1.654387468
10.15.00 PM,556,0,1.35,-0.199229175,1.355069869,1.684577854
10.20.00 PM,557,0,1.35,-0.185334906,1.398059105,1.670630135
10.25.00 PM,558,0,1.35,-0.195352903,1.380028507,1.696057546
10.30.00 PM,559,0,1.35,-0.198108199,1.362316625,1.569450734
10.35.00 PM,560,0,1.25,-0.155117522,1.299300512,1.567621557
10.40.00 PM,561,0,1.25,-0.157820813,1.283061482,1.566316639
10.45.00 PM,562,0,1.25,-0.172866703,1.278818123,1.551446057
10.50.00 PM,563,0,1.25,-0.174444482,1.251789985,1.598856662
10.55.00 PM,564,0,1.25,-0.16116822,1.29515641,1.57571439
11.00.00 PM,565,0,1.25,-0.186655713,1.273928615,1.563193007
11.05.00 PM,566,0,1.25,-0.181763184,1.265428682,1.479331523
11.10.00 PM,567,0,1.25,-0.159363761,1.273887254,1.463889336
11.15.00 PM,568,0,1.2,-0.163630316,1.225021615,1.493422889
11.20.00 PM,569,0,1.2,-0.167912518,1.200234139,1.467063141
11.25.00 PM,570,0,1.2,-0.181246441,1.225521374,1.469840818
11.30.00 PM,571,0,1.2,-0.153676205,1.239018142,1.391388276
11.35.00 PM,572,0,1.2,-0.155274271,1.243287823,1.368628222
11.40.00 PM,573,0,1.2,-0.1689561,1.239006043,1.369715009
11.45.00 PM,574,0,1.2,-0.183147149,1.238343285,1.252893251
11.50.00 PM,575,0,1.2,-0.195391062,1.22737923,1.298009925
11.55.00 PM,576,0,1.2,-0.169189777,1.248757264,1.277790732
12.00.00 AM,577,0,1.2,-0.16654704,1.242100182,1.294961713

==> data/tikz/data_using_bk.csv <==
X,Y1,Y2,Y3
1,,0.323934855,1.659662455
2,-0.033172252,0.301522652,1.682023474
3,-0.003241639,0.319540556,1.668779893
4,0.020135847,0.331132027,1.63051593
5,-0.022746353,0.360526502,1.704186599
6,-0.015057412,0.357248131,1.638551553
7,0.014797837,0.335969591,1.646871989
8,-0.037581996,0.333398406,1.683043746
9,-0.013556159,0.302757091,1.693922562
10,0.027426944,0.359549041,1.706288999
11,0.007503117,0.362377057,1.671151599
12,-0.00261378,0.345108147,1.76964037
13,0.022983527,0.371310736,2.02879657
14,0.001008874,0.339598589,2.21690953
15,-0.027033506,0.350093295,2.294940146
16,-0.016197872,0.310684604,2.315574955
17,0.021886566,0.339189439,2.323664954
18,-0.030547007,0.351835377,2.34518038
19,-0.031283859,0.370440082,2.358556899
20,0.023987922,0.355916451,2.294290945
21,-0.038215037,0.314690833,2.31233818
22,0.028960606,0.310926868,2.358084662
23,0.01136896,0.349649933,2.336396303
24,0.01383294,0.343026876,2.277841822
25,-0.018269909,0.310101559,2.079940728
26,0.006982372,0.360557626,1.899229496
27,-0.003056566,0.353204646,1.685792474
28,-8.02E-05,0.301080121,1.706650328
29,-0.007517,0.331424549,1.656587172
30,-0.039201574,0.335343574,1.685869619
31,0.038744801,0.348147812,1.680857859
32,-0.023190556,0.299548673,1.67152565
33,-0.027174448,0.352456965,1.687207954
34,-0.001760107,0.318396548,1.676124939
35,-0.017041412,0.387499369,1.663865635
36,-0.010855679,0.604227649,1.699625653
37,0.012753581,0.771086777,1.647305064
38,-0.012592232,1.007683187,1.692917365
39,-0.009054433,1.015013663,1.671394421
40,0.025160719,0.981371674,1.649851757
41,0.03707332,0.978875392,1.665222095
42,-0.012352227,1.037376322,1.696490554
43,-0.018890266,0.981411418,1.681302407
44,-0.014213116,1.006989139,1.644291476
45,-0.01527217,0.975212691,1.65959944
46,-0.009895007,0.963727447,1.654133127
47,0.004694501,1.021004024,1.637308293
48,0.005743857,0.998937214,1.651545704
49,0.035599198,1.006826085,1.687772441
50,0.018404101,0.995039111,1.637143427
51,0.028449827,1.024721506,1.668664624
52,-0.008553187,0.98160415,1.677220488
53,-0.019960606,0.764445974,1.668636971
54,0.031260455,0.602122589,1.703314206
55,0.00437906,0.375061913,1.692594337
56,0.012945756,0.365471492,1.646266615
57,0.009021083,0.299648816,1.662205214
58,0.031248212,0.322250361,1.661089635
59,-0.009703447,0.356827761,1.678190811
60,-0.017740597,0.345622226,1.664014816
61,-0.03942961,0.35111348,1.698941879
62,-0.016220631,0.367236802,1.631202515
63,-0.019692594,0.352839277,1.63511542
64,-0.022003821,0.30156923,1.630817341
65,-0.002388723,0.356001914,1.686116382
66,0.025478903,0.312013508,1.672881189
67,0.162321152,0.343433897,1.699993805
68,0.302702401,0.32622358,1.651239427
69,0.533025939,0.299851756,1.649948232
70,0.63056479,0.296589489,1.67899744
71,0.636159519,0.328748041,1.629608957
72,0.687300525,0.3569923,1.629213182
73,0.64809746,0.332516852,1.704328289
74,0.688196247,0.316839004,1.696723098
75,0.607309453,0.372102856,1.685557792
76,0.420539663,0.34594684,1.656356521
77,0.221476006,0.325315738,1.630900273
78,0.013165094,0.310908738,1.673099758
79,0.036402669,0.373174143,1.684218124
80,0.033148791,0.337327255,1.634537207
81,0.022087828,0.355411489,1.6774045
82,-0.006096669,0.359073508,1.678367124
83,0.037623654,0.360779719,1.636859396
84,0.002437817,0.359870989,1.672884707
85,-0.00382774,0.363817492,1.654520363
86,0.028049877,0.300539943,1.705253318
87,0.035066446,0.328100165,1.668096962
88,-0.018620435,0.308020271,1.660684999
89,-0.01964993,0.351977656,1.694930119
90,-0.016352546,0.303732255,1.696707598
91,0.002578592,0.327861833,1.647469261
92,-0.002225586,0.312578315,1.681665442
93,0.006291082,0.330861057,1.673953998
94,-0.032699317,0.351056454,1.656781108
95,-0.039594972,0.365036829,1.647383097
96,-0.008393054,0.354712987,1.679241313
97,-0.016144171,0.371009261,1.692221022
98,0.010454569,0.329086656,1.652505215
99,0.022730613,0.338769254,1.698913086
100,-0.014375553,0.358269742,1.691852543
101,0.00741627,0.321592571,1.693062521
102,-0.01513738,0.299030921,1.693967256
103,0.006499842,0.332600343,1.672467809
104,0.039837336,0.362431854,1.68172215
105,0.014348075,0.310496458,1.686796246
106,0.011151547,0.329988537,1.672587909
107,-0.031107042,0.316147833,1.674130336
108,-0.032982811,0.29497379,1.631901162
109,-0.036364912,0.31492135,1.659748722
110,0.032505432,0.316179886,1.626903944
111,-0.036270238,0.312233673,1.658754818
112,0.003775553,0.368192645,1.696353606
113,0.034456511,0.32883898,1.675899635
114,0.033339161,0.325170075,1.705994706
115,-0.032834427,0.31739521,1.684675687
116,0.002758087,0.368486063,1.653915115
117,-0.038672844,0.315181555,1.647736562
118,-0.036804971,0.347169105,1.702257157
119,-0.020918404,0.336108639,1.654318863
120,-0.011363506,0.304038728,1.654842842
121,-0.025631127,0.329819614,1.627962888
122,0.012344412,0.318975094,1.64048077
123,-0.039578733,0.362422414,1.668961572
124,-0.014948984,0.360539619,1.631823102
125,0.011558144,0.313477944,1.63012403
126,0.001286999,0.350394508,1.689901716
127,-0.007252916,0.358342333,1.690876658
128,0.023129595,0.350981945,1.672461206
129,0.012620688,0.329010466,1.679439116
130,0.019407531,0.316483509,1.705476329
131,-0.017701994,0.343158423,1.699745384
132,-0.000748318,0.293898002,1.645707351
133,-0.028804534,0.29622957,1.701647536
134,0.003722252,0.367830434,1.696422889
135,0.003518292,0.30763061,1.679374981
136,0.033497745,0.341695387,1.672915741
137,0.032106613,0.331009064,1.686975668
138,-0.002851149,0.369552781,1.655929169
139,0.01424491,0.353378472,1.661766985
140,0.021168003,0.357294391,1.65995153
141,-0.024236075,0.36666193,1.680894953
142,-0.029808366,0.363554941,1.662548057
143,0.007787692,0.366924001,1.640956864
144,0.030361475,0.343028425,1.633189817
145,0.005032856,0.305232516,1.684889736
146,-0.019366073,0.365544498,1.650687984
147,-0.017103477,0.318694443,1.629021222
148,-0.003490433,0.322565387,1.67749639
149,-0.017910452,0.329185802,1.67899212
150,0.017411731,0.368398246,1.6513583
151,0.009861601,0.336077372,1.678811634
152,-0.029368799,0.344409334,1.659881755
153,0.023889508,0.323226023,1.628199019
154,0.010852128,0.333665814,1.654786236
155,0.011915489,0.358513842,1.691081458
156,0.022806505,0.34131466,1.699391819
157,-0.011746407,0.320157644,1.668683739
158,-0.022431912,0.296055448,1.658898838
159,-0.022898314,0.293906399,1.669377511
160,0.01381289,0.331674543,1.703142831
161,0.031334555,0.368243996,1.671600573
162,-0.005162758,0.324124887,1.668267821
163,-0.018320253,0.350914573,1.646233963
164,-0.011961472,0.366511531,1.650056076
165,-0.017825265,0.352182315,1.684181718
166,0.028495747,0.313384465,1.629219887
167,0.03655591,0.321280976,1.698584607
168,0.01334624,0.320222082,1.635800078
169,0.011983989,0.333372363,1.640787332
170,0.039368595,0.301422078,1.682568843
171,0.034119495,0.357297661,1.6971351
172,-0.029810069,0.333491636,1.645041335
173,0.013830169,0.370026179,1.643421469
174,0.029398907,0.3035134,1.63581193
175,0.033543206,0.362476542,1.662295135
176,-0.006714593,0.322662474,1.687747631
177,0.019744631,0.350607473,1.669378783
178,0.016259205,0.327519793,1.683161123
179,-0.018296093,0.339244544,1.654756356
180,-0.005808426,0.365933596,1.658449866
181,-0.012627575,0.322522754,1.646836623
182,0.009054479,0.314529497,1.631213158
183,0.036894913,0.322452075,1.669102651
184,0.030258726,0.328011688,1.694407022
185,-0.017679357,0.33597149,1.636609953
186,-0.029983554,0.297862088,1.702026547
187,0.021545428,0.316658486,1.706360897
188,0.016266412,0.366098734,1.670466517
189,-0.010864661,0.3563293,1.680802734
190,-0.036441047,0.342693394,1.670701407
191,0.033074552,0.357338405,1.695285443
192,0.016467219,0.311969389,1.657821353
193,-0.020410112,0.350207942,1.645134366
194,-0.034334139,0.308348139,1.700181286
195,0.029187705,0.361271628,1.691353987
196,0.01939954,0.335614108,1.663467587
197,0.024581768,0.333612677,1.704565519
198,-0.000807424,0.309310609,1.648333078
199,-0.029463407,0.34131468,1.6462007
200,0.030173531,0.324835874,1.703176606
201,0.01468528,0.36678096,1.632663134
202,0.009920901,0.33411955,1.696363075
203,-0.028073027,0.341979451,1.67980459
204,-0.035525902,0.351706221,1.700724198
205,0.018988798,0.32987536,1.638832751
206,-0.011794016,0.304092821,1.684015041
207,-0.037979313,0.296695281,1.651460483
208,-0.024315921,0.345495783,1.667729336
209,0.032829284,0.343660218,1.655416696
210,0.022644916,0.358742848,1.687238511
211,0.027496734,0.344474986,1.694983738
212,0.012129592,0.338384501,1.634761085
213,-0.029797274,0.351294902,1.677464955
214,0.011828337,0.321053459,1.633091522
215,0.028806776,0.341986698,1.687024379
216,-0.031151739,0.356821347,1.64803016
217,-0.001034688,0.313601978,1.667446779
218,-0.016270067,0.354202477,1.6598211
219,0.003662372,0.37201317,1.692884237
220,0.034779448,0.324099986,1.69886435
221,0.011984408,0.295097971,1.634814799
222,-0.03895507,0.31774087,1.696763178
223,0.017888743,0.346985569,1.646074296
224,0.036510659,0.315131445,1.653952917
225,0.023133595,0.371051689,1.683146695
226,-0.030869054,0.360518654,1.64321534
227,-0.006929281,0.318428262,1.633729081
228,0.004953795,0.30730185,1.627457967
229,-0.018312781,0.355349831,1.643961158
230,-0.021348841,0.328417793,1.685428039
231,0.01963289,0.305971602,1.651580888
232,-0.002838019,0.314729901,1.673828356
233,-0.022905009,0.304832618,1.691689862
234,-0.037957686,0.317349877,1.660461717
235,0.00394002,0.30692203,1.681762385
236,-0.006648193,0.332516654,1.655148122
237,-0.021361067,0.355420748,1.674342894
238,-0.037112031,0.333046003,1.69332764
239,0.005666193,0.299235207,1.647106137
240,0.00634223,0.350113917,1.682974075
241,0.013763181,0.369673355,1.668437299
242,0.036736843,0.315418965,1.637280089
243,0.020341862,0.315536765,1.676509704
244,0.014111614,0.346939316,1.872142439
245,0.032958797,0.316058428,2.050965317
246,-0.013493411,0.366224649,2.282405967
247,-0.008454348,0.341029426,2.360822327
248,0.024006207,0.305091057,2.317360897
249,-0.02331627,0.296127007,2.302948971
250,-0.038384794,0.295360077,2.304062616
251,-0.012971243,0.304364774,2.36631247
252,-0.029282558,0.34099712,2.304051541
253,-0.027204695,0.317257648,2.31228974
254,0.029772351,0.360542979,2.297495657
255,0.02608894,0.37314385,2.352604172
256,0.037807328,0.343251634,2.172538216
257,-0.017810817,0.328491891,2.000665513
258,-0.01418041,0.295451584,1.820643503
259,0.003051986,0.29545492,1.6648863
260,-0.026226821,0.338967316,1.638584144
261,-0.013600293,0.369130974,1.696182458
262,0.03492049,0.338175646,1.648410405
263,0.011004798,0.349368826,1.666995154
264,0.025131323,0.346983894,1.682968684
265,-0.002915092,0.308793638,1.652419832
266,-0.000724912,0.325835038,1.676628248
267,-0.010995274,0.466908207,1.674837345
268,-0.008112406,0.654660535,1.627198004
269,0.037655375,0.875334796,1.671067402
270,-0.029593248,0.965723905,1.65197532
271,0.01755674,1.026178994,1.676685613
272,-0.029160351,0.962226597,1.630751958
273,-0.02941654,0.980377293,1.647411228
274,-0.030784684,0.988673766,1.675418517
275,0.036392709,1.036581552,1.653989789
276,0.036156577,0.989655624,1.696644679
277,0.016987476,1.008244615,1.647540091
278,0.000760473,1.027057689,1.671990505
279,-0.002301616,0.992090472,1.667000042
280,-0.02043133,1.025045536,1.689927564
281,-0.037500885,0.999443882,1.647575158
282,-0.026471773,0.975651595,1.690252721
283,0.01896346,0.984782975,1.679543365
284,-0.036321686,0.965480888,1.704089142
285,-0.036923231,0.700861654,1.697752598
286,-0.005093192,0.561821591,1.675855094
287,-0.011123404,0.323054376,1.644577
288,0.0019511,0.344778541,1.690034682
289,-0.03081109,0.367673757,1.703991108
290,0.029241804,0.342646251,1.660964277
291,-0.017977222,0.362936846,1.694245488
292,0.008204259,0.366201516,1.632932356
293,-0.005203849,0.368848561,1.693804177
294,0.039446364,0.361840223,1.704386586
295,-0.026668102,0.313293454,1.651018283
296,0.023496062,0.300713573,1.675568208
297,0.022755531,0.298604365,1.674769627
298,0.024055108,0.316480196,1.635517707
299,0.185814188,0.338439964,1.701686981
300,0.38810722,0.318787274,1.703695507
301,0.593423311,0.321684887,1.673959298
302,0.636906967,0.294682849,1.684550911
303,0.67453183,0.307383407,1.671127398
304,0.652268495,0.308537689,1.64783912
305,0.6745149,0.301312218,1.657717515
306,0.700082576,0.302714618,1.628254091
307,0.570881474,0.303503909,1.632343924
308,0.347477709,0.370818708,1.692508609
309,0.146028466,0.321908104,1.665855268
310,-0.028226154,0.364102161,1.6468052
311,0.03261736,0.346685664,1.703565563
312,0.037714745,0.337523474,1.704747909
313,0.00530743,0.346501638,1.643510142
314,-0.018074935,0.316529728,1.678078993
315,0.021551825,0.346965928,1.648374517
316,0.026840069,0.334889231,1.694669702
317,0.002537187,0.305380312,1.699354344
318,-0.022782994,0.3608619,1.685889533
319,0.005644329,0.302940019,1.639089769
320,0.020360811,0.322385033,1.631089208
321,-0.014595564,0.315131149,1.677187784
322,-0.010145388,0.307627835,1.703205839
323,-0.019454828,0.297670595,1.68295102

==> data/tikz/day1.csv <==
X,Kitchen,Microwave,Dishwasher
0,2.465836011,1.533761227,-0.015098388
1,2.502678026,1.521126502,-0.043118852
2,2.537517914,1.487011927,0.01687478
3,2.483189699,1.533768034,0.046417411
4,2.48523692,1.507136566,-0.034254563
5,2.480153822,1.494342216,0.045561961
6,2.488353735,1.496044656,-0.020284514
7,2.490394161,1.503130617,0.046810768
8,2.53795928,1.524896614,-0.037157357
9,2.507578627,1.451254996,0.029000378
10,2.500950631,1.546810423,0.037708833
11,2.538869713,1.546702378,-0.02027029
12,2.465067724,1.405474661,-0.016773691
13,2.48634366,1.253008739,0.043673395
14,2.485110455,1.203281461,0.016738261
15,2.463743125,1.145280213,-0.028172304
16,2.461617629,1.049570781,0.023750677
17,2.456435192,0.986730498,0.048908186
18,2.450931237,0.979473732,0.002298081
19,2.490919568,0.982433668,0.018901757
20,2.520993501,1.043873157,-0.038952703
21,2.52789996,1.042033203,-0.007254903
22,2.451379929,0.996820599,-0.020253864
23,2.540140688,1.02817518,0.038943453
24,2.537801686,1.006089987,-0.016697477
25,2.476420103,0.998897111,-0.027489595
26,2.468854611,0.985781255,0.022784209
27,2.523962261,0.977025681,-0.040747173
28,2.505520677,0.958156491,0.033038621
29,2.52764853,1.00028794,-0.038619654
30,2.523251862,1.003567384,-0.028241982
31,2.47966857,0.958018152,0.007198952
32,2.501620254,0.977195869,0.044686394
33,2.486414135,1.008802424,-0.044089447
34,2.470935328,0.98490457,0.01376256
35,2.488445552,0.979717626,0.004822509
36,2.477811235,1.016994597,-0.029502092
37,2.467676297,0.991707261,-0.01342947
38,2.454933409,1.02554123,-0.032000431
39,2.527880906,1.007861058,0.014862146
40,2.480666753,0.965557277,0.026129149
41,2.468527916,0.990278815,-0.040486441
42,2.548319799,1.047778408,0.04783766
43,2.494639419,1.010864169,-0.041410171
44,2.48343764,0.951208221,-0.008849904
45,2.478551198,1.00938949,0.022089762
46,2.547808308,1.011970964,0.049491833
47,2.540125551,1.014393206,-0.010095802
48,2.509760963,0.971092163,-0.018806166
49,2.462170531,1.035494325,-0.028635618
50,2.537045187,0.989259512,-0.023130817
51,2.468038646,0.993670472,-0.009751008
52,2.477898472,0.966496882,0.035591845
53,2.480722736,1.027226901,-0.004729582
54,2.499091558,0.990925413,0.046990886
55,2.477523286,1.04781586,-0.046265685
56,2.510931557,0.973510126,-0.008456763
57,2.473939564,0.955617092,0.044865507
58,2.508153815,1.027749572,-0.026158117
59,2.469575637,0.992031031,-0.034339128
60,2.541986782,1.012785073,-0.046359523
61,2.539221955,0.968349364,0.036301522
62,2.527568075,1.002998658,0.034624537
63,2.534648148,0.987544781,0.037544102
64,2.471791333,1.046319286,-0.012396294
65,2.497255152,1.048391796,0.002380067
66,2.533088729,1.011892544,-0.045943617
67,2.506749149,1.031120241,0.005118778
68,2.466370051,0.962238207,-0.033833394
69,2.520051309,1.04792057,0.006220793
70,2.514669582,1.041527681,0.031100568
71,2.482509645,0.992935775,0.0441796
72,2.39064926,0.965983114,-0.016534382
73,2.284288225,0.998061717,-0.04397452
74,2.190392995,0.953431597,0.048421086
75,2.127827179,0.966222723,0.064350754
76,1.995682354,0.956080214,0.231906849
77,1.985215776,1.042168334,0.298154006
78,2.040879415,0.951588886,0.441353479
79,2.039175909,1.035458489,0.503815749
80,1.988378618,1.038348137,0.459119218
81,2.048108845,1.019978547,0.523231492
82,1.99204034,0.95153204,0.528056103
83,1.967595231,0.963737119,0.458649747
84,1.951247855,0.984458031,0.499823629
85,2.047844096,1.017381932,0.549070146
86,2.046622833,1.011986889,0.502118044
87,1.953617528,0.951883604,0.544724292
88,2.041836634,0.980762033,0.549573184
89,2.026511828,1.038503702,0.536419681
90,2.008050525,1.029083015,0.522680443
91,2.018254316,0.993406883,0.50012791
92,2.04984973,1.015559154,0.542301339
93,1.968698514,1.005915167,0.467735372
94,1.976580036,0.979170528,0.451654426
95,2.001296868,1.000290029,0.540120242
96,2.000156223,1.023822966,0.464497865
97,1.952925445,1.018015169,0.505318271
98,1.99952942,0.991957031,0.467194623
99,2.028871722,0.987305305,0.489546336
100,1.954032817,1.033916504,0.452653163
101,2.049007715,0.983563901,0.468052814
102,2.013042014,0.985037585,0.535908373
103,2.004002064,1.025243657,0.483531597
104,1.979342834,1.030101503,0.46687609
105,2.136079843,1.035231256,0.500626542
106,2.23287317,0.985072213,0.526279606
107,2.332684518,0.991065057,0.515083892
108,2.416944877,0.98469321,0.534482458
109,2.547055257,0.993452459,0.539863384
110,2.519381387,0.954784822,0.549791349
111,2.494176276,1.004952064,0.47887604
112,2.532126181,1.0245969,0.503050201
113,2.476939245,1.02140312,0.485385431
114,2.507800557,0.952134586,0.548424866
115,2.46371775,1.022593661,0.501925195
116,2.457113455,0.95636346,0.482571426
117,2.545808395,1.010867801,0.535834673
118,2.524672279,0.959762299,0.459904544
119,2.492178349,1.039490132,0.483589321
120,2.466137194,1.04707653,0.522872419


==> data/tikz/day2.csv <==
X,Kitchen,Microwave,Dishwasher
180,2.487102757,1.025420899,0.036188863
181,2.484753715,0.996058877,-0.004578091
182,2.516467555,0.956511262,-0.03434574
183,2.456032276,1.003093959,-0.037312978
184,2.511412812,1.03687593,0.00845402
185,2.510697169,1.046622777,-0.023632492
186,2.535422072,1.040340302,0.04669693
187,2.537363072,0.973624754,0.007656509
188,2.497629657,0.986966057,0.006309497
189,2.483097901,1.03461161,-0.004372443
190,2.508548283,1.006221934,-0.034453947
191,2.547623021,0.985648646,-0.030786614
192,2.460697665,0.971763017,-0.02349252
193,2.495171539,0.966009284,0.037231117
194,2.477491976,1.022182489,0.013275472
195,2.488134671,0.957744423,0.007277202
196,2.538517099,0.964687413,0.02133862
197,2.527321389,0.984311162,-0.030994728
198,2.450429507,1.009995894,-0.040249937
199,2.538661888,1.042319079,-0.006676129
200,2.543328801,1.018162488,-0.01519461
201,2.486025375,0.968027414,0.03290705
202,2.453200867,1.019634916,-0.040905567
203,2.49651038,0.984455231,-0.02268077
204,2.489873613,1.009002678,0.021368321
205,2.496449787,1.005320824,-0.016113263
206,2.461652087,1.023535921,-0.02638716
207,2.375363307,0.968485514,-0.032879831
208,2.344529552,1.048132896,0.005888738
209,2.201919804,1.031517557,0.028780167
210,2.102377159,1.044944867,0.047659866
211,2.041215941,0.997275975,0.040306429
212,1.985313832,1.039060935,-0.011802259
213,1.997737437,1.002406257,-0.021166267
214,1.973498149,0.980927377,0.024100752
215,1.989463469,0.995520694,0.011380043
216,2.048958688,1.035415588,-0.049463718
217,1.973739181,1.023493705,0.019821242
218,2.018910198,0.974351477,-0.042442161
219,2.044731158,0.95208584,-0.031824683
220,1.996157006,0.96197778,0.014793542
221,2.028728985,1.000262822,0.045987273
222,2.021973534,0.971441852,-0.007897592
223,2.039320249,1.017666764,0.008252245
224,1.961349105,1.013281093,-0.040662504
225,1.967740847,0.966297803,-0.047909635
226,2.035639614,1.040306542,-0.00569864
227,2.043837262,0.998551271,-0.035218309
228,1.957296379,0.992060579,-0.0411856
229,2.035777448,1.019809122,0.047170788
230,1.978672228,0.978148452,0.020038768
231,1.974619004,1.031632592,-0.008610598
232,1.980302914,0.989031064,0.008626194
233,1.969719612,1.028557488,-0.044625775
234,1.986117825,1.012421119,0.027584341
235,2.038223776,1.042146224,-0.001461578
236,1.980839357,0.957971685,0.001648065
237,2.009148315,1.027288667,-0.003629487
238,1.983779363,0.955242216,0.008239343
239,2.026190613,0.954608019,-0.00273784
240,2.005193131,0.966632089,0.032444325
241,1.974106375,1.024763221,0.039061338
242,1.98599892,1.017660779,-0.027393442
243,1.954959935,0.982533691,-0.014000807
244,2.00725128,0.985215766,-0.041935302
245,1.958492178,0.980217379,0.003685601
246,1.978583523,0.968222559,-0.01422466
247,1.96489374,1.036953332,0.032111564
248,2.036102224,1.034050339,-0.001567064
249,2.036115929,0.985923819,-0.026413881
250,1.972559309,1.019835244,0.028324227
251,1.999670212,1.014599877,0.020945464
252,1.990339552,0.983928769,0.013148849
253,1.950659677,1.01054805,-0.042240355
254,1.987427709,0.976003131,0.035545274
255,2.020887056,1.005866459,0.025149419
256,2.049462212,1.009549652,0.039594136
257,2.006500801,0.977381586,0.04456023
258,2.032667438,1.034704798,0.009134604
259,2.003297029,0.950194884,-0.013686113
260,1.975602042,0.976983253,-0.00953734
261,2.000961329,1.049811519,-0.030323549
262,2.001592554,1.001226125,0.033438127
263,1.965779306,1.012423943,-0.032151358
264,1.989843589,0.973593303,0.039575168
265,1.971187644,1.02666776,0.046194567
266,2.032037426,1.012866153,0.036094098
267,2.031081543,1.045798234,0.011968491
268,1.990486981,1.003943173,0.010800693
269,2.017102115,0.975075803,0.016154021
270,2.01263851,1.041243678,0.048652112
271,1.987809381,0.964842464,0.019253014
272,2.041169357,1.018884852,0.014087526
273,2.023971085,1.028125146,-0.023513446
274,2.040350859,1.008586779,0.026630442
275,2.019016246,0.994705099,0.021273356
276,1.974366366,0.995442156,-0.041367373
277,2.044728125,1.028363102,-0.042074718
278,2.001740847,1.022022382,0.020974458
279,1.963918535,0.962009578,-0.007368531
280,1.998533763,1.01143037,0.01227634
281,2.027772113,1.017614709,-0.00747252
282,1.950376151,0.950443847,-0.027111097
283,1.952991841,0.967193828,0.044150706
284,2.016962275,0.976188323,0.021249511
285,2.006056836,0.975801804,-0.001982998
286,1.972725164,0.982154031,-0.0246701
287,2.02E+00,0.959587748,0.031122898
288,1.994028519,1.032518999,-0.021169185
289,1.972540533,1.002542342,-0.030681577
290,2.020456993,1.029633363,0.044400841
291,1.951506121,0.97461329,0.038307126
292,1.954704775,1.003571464,0.004106368
293,2.038919974,1.02648897,-0.004295446
294,1.9854611,1.026165265,0.027120978
295,2.047724507,0.9556853,-0.01596668
296,1.982791178,0.969223002,0.026884309
297,2.04453349,1.036865467,0.023618999
298,1.985013403,0.989571622,-0.020499429
299,2.019954217,1.004572186,-0.023977876
300,2.017344182,1.039917478,0.018314772


==> data/tikz/day3.csv <==
X,Kitchen,Microwave,Dishwasher
360,2.522696482,1.517427815,-0.016262091
361,2.546110952,1.487524682,0.008615188
362,2.451639414,1.534934992,0.037595848
363,2.495127742,1.462476613,0.026391813
364,2.523220211,1.500773799,-0.018759889
365,2.477877363,1.45246848,0.033301283
366,2.542891319,1.512890668,0.007888129
367,2.484446153,1.496198378,0.026235497
368,2.45728197,1.455647193,-0.040895283
369,2.510862057,1.539225365,0.04461854
370,2.471980347,1.515575515,0.009244954
371,2.53448741,1.54287089,0.031389248
372,2.482723595,1.358269254,0.021395817
373,2.546237629,1.323097723,0.041934186
374,2.468996873,1.246370059,-0.03095143
375,2.471679476,1.079690621,0.032538938
376,2.453470153,1.00681407,0.032707705
377,2.472392108,0.959246004,0.031114697
378,2.54707249,1.010964258,0.020368802
379,2.5448878,1.037212117,0.000729677
380,2.508770848,0.959313768,-0.04758198
381,2.513784573,0.997978782,-0.012409008
382,2.502468565,1.037521006,0.041515794
383,2.530234151,1.03701152,0.016839715
384,2.461577446,0.993654384,0.002580415
385,2.464142428,0.967563932,0.002447145
386,2.485944153,0.982050281,0.009429164
387,2.499831975,0.996237291,0.023434787
388,2.46588502,0.973794148,0.032279531
389,2.498209601,1.025154033,-0.004304779
390,2.467301711,1.01423666,0.009531227
391,2.532909919,0.990122275,0.023922906
392,2.477000332,0.971665517,-0.042911719
393,2.497686421,0.985002741,0.042406647
394,2.466841619,1.037468374,-0.025800303
395,2.507027508,0.963222436,-0.002650386
396,2.493640213,0.951556732,0.008137561
397,2.543964236,0.950916024,0.005826374
398,2.544305353,0.970430741,0.019098406
399,2.490390972,1.044546751,0.032561821
400,2.514957681,0.993066782,0.031621578
401,2.53351258,0.955524719,-0.049512244
402,2.484972593,0.984536688,0.024129721
403,2.45505168,0.995421997,0.01090918
404,2.485631546,1.045807999,0.037907399
405,2.46684187,1.009684137,-0.035328668
406,2.505858213,1.010372611,0.029914323
407,2.528206623,0.965930793,-0.036245629
408,2.546435549,0.977742558,-0.031473757
409,2.485835295,1.025672207,-0.00217647
410,2.516984081,0.983232313,-0.037454168
411,2.49738064,0.956641547,-0.04171472
412,2.513033371,0.972129552,0.000743397
413,2.488956932,0.967725099,0.008234259
414,2.494548786,1.042254897,0.014404115
415,2.535318905,0.988715109,-0.008254777
416,2.546686439,1.018516169,-0.012915065
417,2.356983847,0.998786834,-0.04315538
418,2.326625588,1.030280655,-0.022754075
419,2.178480304,1.005168491,-0.000156136
420,2.050096049,1.006690482,0.052807112
421,2.022057581,0.976318514,0.158736573
422,1.952524979,1.037752651,0.294685052
423,2.028906779,1.037158666,0.402105713
424,2.040822343,1.032333848,0.493168969
425,2.015140699,1.029816954,0.492320866
426,1.978490496,0.97646145,0.513256616
427,1.994883781,1.042679624,0.515648908
428,2.040792102,1.024439266,0.53787223
429,2.025141403,1.019196971,0.497022009
430,1.999796814,1.043249221,0.512383252
431,1.962283238,0.999677578,0.549779734
432,1.960728918,0.981596236,0.524102093
433,2.009442245,1.027145444,0.505958892
434,1.950748938,0.997802369,0.469073198
435,1.962842989,1.045300788,0.54002539
436,2.010209142,0.996156658,0.524836252
437,2.032835775,0.969140288,0.490629926
438,2.035521884,1.030391094,0.521574661
439,2.036127745,0.972591647,0.450355085
440,2.013979855,0.980360483,0.502368162
441,2.029229104,1.034953647,0.476770774
442,1.956192791,0.998748023,0.495289256
443,2.046858733,0.99825985,0.537945153
444,2.006739175,0.979966493,0.549776904
445,1.976474252,0.989865493,0.479747827
446,1.98315329,1.030652911,0.466498309
447,1.974986633,1.048633356,0.468253656
448,2.049345703,0.961684237,0.496793526
449,2.020694795,0.965431442,0.484136892
450,2.033287678,0.977182066,0.478515808
451,1.996757169,0.977467331,0.469439139
452,2.011578761,1.006343041,0.512177852
453,1.99808975,0.983235478,0.46415925
454,1.960118368,0.976102639,0.48393268
455,1.969578998,0.961728231,0.547573778
456,1.967552306,1.043860095,0.480111781
457,2.009529086,0.95521363,0.464929493
458,1.986219773,0.982440936,0.488894444
459,1.978548506,0.986198345,0.476179005
460,2.031645479,1.045598057,0.530632699
461,1.991168362,0.95669392,0.471752755
462,2.020881916,1.010578283,0.535030661
463,2.049881113,1.001595008,0.472329963
464,1.968528676,0.978352996,0.515484085
465,2.045039477,1.013400644,0.490987447
466,1.988656531,0.969346517,0.534211577
467,1.970156005,0.991167857,0.494893887
468,1.96462216,1.00033701,0.529459794
469,2.029664159,0.959111486,0.46173754
470,2.033935802,1.019042234,0.473542451
471,2.003180246,1.042493543,0.470300539
472,1.984215529,0.966071836,0.525524359
473,1.984406344,0.954015812,0.451698681
474,2.005924078,0.990855522,0.487769471
475,1.975430899,1.044191888,0.541523105
476,2.02572049,0.960809383,0.496662096
477,2.047644274,1.008637671,0.526552662
478,2.024374732,1.013036462,0.534670656
479,2.012405041,1.013311911,0.485734342
480,1.965332807,0.974106929,0.518338902


==> data/tikz/day4.csv <==
X,Kitchen,Microwave,Dishwasher
540,2.463232024,1.005511888,-0.043929352
541,2.511619381,1.006014541,0.007021813
542,2.479499353,0.977061204,0.012456496
543,2.451961706,1.018861469,-0.046469857
544,2.538427678,0.969857708,-0.002229075
545,2.475803887,1.041313951,0.029074039
546,2.499896219,1.011803105,-0.047261444
547,2.50212326,1.000005921,-0.040400137
548,2.502515458,1.037773394,-0.04622566
549,2.540520099,1.039384472,-0.019562269
550,2.517433803,1.047718116,0.012973676
551,2.534379838,0.999813359,-0.049032978
552,2.451694764,0.978890565,0.023758845
553,2.486330353,0.963773295,0.011718019
554,2.45678751,1.040773344,-0.044246939
555,2.492809177,1.016198548,-0.017981906
556,2.474247904,1.003402649,-0.004707742
557,2.458280544,1.031824644,-0.044366155
558,2.531397821,1.005377297,-0.029746115
559,2.543784556,1.03556447,0.026498892
560,2.485257322,1.022065137,0.039092636
561,2.546399845,0.98774147,-0.047791466
562,2.533695292,1.005734245,0.003294251
563,2.528088186,0.991928303,-0.039480301
564,2.452901143,1.00847839,-0.039819848
565,2.470521015,1.012594726,0.028133864
566,2.524515112,1.049002365,0.021970551
567,2.489130836,0.960682198,-0.016580093
568,2.472128418,1.029609294,-0.025046138
569,2.492676776,0.992899867,-0.038032102
570,2.510266697,1.059649436,0.026923462
571,2.523409579,1.160353107,0.027140087
572,2.499031002,1.335489344,-0.030431614
573,2.477502079,1.357429659,-0.01778141
574,2.451386918,1.474673955,-0.00406584
575,2.54822911,1.467053272,0.048090845
576,2.51999546,1.498200162,-0.020442869
577,2.484981667,1.51671432,0.003382357
578,2.50802503,1.496046515,0.000764727
579,2.528270906,1.520403643,-0.044159575
580,2.535298454,1.450395628,0.039664709
581,2.464313144,1.474941898,-0.044394908
582,2.495981799,1.361490679,0.007714656
583,2.484812529,1.25045766,0.01029418
584,2.495361253,1.161702874,0.046114829
585,2.478028599,1.062614869,0.035649658
586,2.49538196,1.025389768,0.043292014
587,2.495032532,0.972336818,-0.018902912
588,2.497638166,1.001323614,0.023383615
589,2.4551766,1.015493214,0.003124068
590,2.509023394,1.007303854,-0.017499774
591,2.518520403,0.966213132,0.034351463
592,2.486126125,0.975848998,0.014695281
593,2.463976583,0.99116813,0.01459066
594,2.478295341,0.955825188,-0.038279847
595,2.456645936,0.954414257,-0.03370426
596,2.50037333,1.042927558,-0.041698837
597,2.447095169,1.040984619,0.018723455
598,2.303182986,0.992176448,0.028254922
599,2.197563609,1.046563786,0.037852095
600,2.067121219,0.963880811,0.140951228
601,2.018990096,0.961579014,0.231921002
602,2.005677498,1.02847874,0.32503141
603,2.002152227,0.981946017,0.384118794
604,2.04927709,0.983668714,0.535659006
605,1.96414673,0.999179911,0.537400853
606,2.031108245,0.959730038,0.467844146
607,2.013715374,1.024584691,0.530619339
608,1.989380578,1.015672618,0.493265967
609,1.976258578,1.001741105,0.51550818
610,2.037259483,0.96129352,0.452928992
611,2.021088459,0.962870365,0.4640807
612,2.038107179,0.977960228,0.495890912
613,2.044271684,0.970007824,0.525048913
614,2.042350407,1.043853786,0.490872077
615,2.026237348,1.004606698,0.476330792
616,2.009589099,0.97322609,0.479905469
617,1.973271089,1.03259347,0.49074742
618,2.03E+00,0.964543464,0.527001142
619,1.982739407,0.962143643,0.478490314
620,1.954990024,0.977736029,0.512730467
621,2.002749982,1.018821205,0.509131047
622,2.002385492,0.998192737,0.541055888
623,1.991640096,0.983791542,0.541032418
624,1.95255998,0.951663952,0.527524008
625,1.985414509,0.979629414,0.530808002
626,1.981038984,0.969122033,0.456992685
627,1.973289419,0.95595243,0.469015854
628,2.046258709,0.972794885,0.467617926
629,2.026642026,1.020664491,0.473633456
630,2.025515308,1.014334757,0.477855939
631,1.988120573,1.009383419,0.511253429
632,1.995952397,1.038526412,0.517294947
633,2.011497496,1.015598834,0.470805312
634,1.976354911,1.042759835,0.548616375
635,2.021185446,0.960372656,0.49195879
636,2.002171127,1.007837872,0.473926128
637,1.968538465,1.030785453,0.503570748
638,2.044073425,0.974698891,0.516876742
639,1.962984267,1.017251128,0.503739138
640,2.011576278,0.965895009,0.535520714
641,2.02939691,0.961716488,0.493355243
642,2.007455788,0.960746861,0.528197109
643,2.004762137,1.029762355,0.516430912
644,1.98834515,1.040223256,0.499586285
645,2.130484144,1.0352132,0.549490205
646,2.21027512,1.020821572,0.541761358
647,2.287107397,0.969194282,0.498146002
648,2.419197586,0.950369077,0.499839754
649,2.484497982,0.998614158,0.542278015
650,2.46726432,0.98054008,0.46725069
651,2.486338618,0.970695965,0.496153181
652,2.502456538,0.968675315,0.466901097
653,2.520633147,1.02511284,0.480036847
654,2.490037496,1.030234665,0.463365608
655,2.544018828,1.044538737,0.49465353
656,2.514395015,0.99509837,0.477661242
657,2.514464607,0.998629807,0.4703427
658,2.509996723,1.000773714,0.495454879
659,2.515346044,1.00348237,0.505105091
660,2.455111432,1.03836604,0.532077313


==> data/tikz/newdata.csv <==
x,microwave,toaster,kitchen
1,-0.023800016,1.951333961,4.028479827
2,0.019692865,1.949426425,3.98770588
3,0.020992688,2.037752087,4.001691185
4,0.046533512,2.047582226,4.035781623
5,-0.026964438,1.942214735,4.039173119
6,-0.051623229,1.986861588,3.960205041
7,0.020249623,1.990207333,4.035629468
8,0.010764615,2.015254192,3.948435721
9,-0.015618358,1.956024828,3.985278676
10,0.017958123,1.98876163,3.967117727
11,0.022487649,1.979942152,3.999429016
12,0.044349878,2.039420576,3.992925533
13,-0.007483865,1.95364387,3.98896394
14,0.045047511,1.982413389,3.998409564
15,-0.036869095,1.983632286,3.953975572
16,-0.022085473,2.013384135,3.973012457
17,0.042617808,1.994863233,4.002399781
18,0.00861519,1.979185756,4.04242412
19,0.016217417,2.058458679,3.984263512
20,-0.048383374,2.012672212,4.018360829
21,0.049383684,1.970800884,3.956805867
22,-0.047486967,1.953965467,3.958584825
23,-0.039195368,1.995517459,3.99448158
24,0.022918685,1.943521052,4.046161845
25,0.033640742,2.055256265,3.96747919
26,-0.058969538,1.974823194,3.953964256
27,0.005399431,2.007131037,4.04485373
28,0.032041623,2.030599211,3.989844641
29,-0.008558171,2.037439312,4.021225492
30,-0.05872338,2.034901156,3.95811037
31,0.017634319,2.055929278,4.028711929
32,0.028788511,1.948223356,4.016483296
33,0.054679515,1.947900371,3.986465299
34,-0.006166898,2.027366707,4.024407625
35,-0.013296764,1.963211385,3.978606824
36,0.054083968,2.049175539,4.052853263
37,-0.032156547,2.02492213,4.04081005
38,-0.035365882,1.981395719,4.004511786
39,-0.000418427,1.949650107,4.04108666
40,-0.044673342,1.976871997,3.993730072
41,0.024372082,1.967339442,4.02786616
42,0.052892313,1.956775044,4.041156473
43,-0.048122761,2.035282694,3.945074952
44,-0.043230736,1.949604872,4.012962325
45,-0.007988407,1.978096834,4.010801252
46,-0.05783681,1.956378416,4.025650395
47,-0.046994868,2.012318649,4.000353205
48,-0.038187988,1.968211458,3.944757393
49,0.058852705,2.054436729,3.976154297
50,0.04383849,1.953524281,3.996849989
51,0.005628136,2.02377413,4.029126086
52,-0.028312169,2.058244807,3.953665618
53,0.016729678,2.029535418,3.978215913
54,-0.01865643,1.968682463,3.949577462
55,0.017017799,1.965403969,3.985381216
56,0.050288476,1.995100492,4.046649226
57,-0.005867717,1.991237673,3.989853623
58,0.02100779,2.019434281,4.016758551
59,0.025152356,2.192673459,4.217604886
60,0.043516356,2.448403883,4.343948746
61,0.034968976,2.582014115,4.545209157
62,-0.035717105,2.803815392,4.788906717
63,-0.043166712,2.969456378,5.022236172
64,-0.040261477,2.976078632,5.058043591
65,0.022282255,3.009382194,4.961426979
66,0.056943492,3.035595148,4.976850518
67,-0.00292593,2.982480971,5.035411104
68,-0.050286143,3.053903068,5.050890598
69,0.058800725,3.006477809,5.016880487
70,-0.021663355,2.966827045,4.966204519
71,-0.040449978,3.022951238,4.953409617
72,-0.017740275,2.977813189,5.059738491
73,-0.057617571,2.979239773,5.01772009
74,-0.041508604,3.021103982,4.981559641
75,-0.02594916,3.012372854,5.040343479
76,0.022638174,3.024448214,4.981534577
77,-0.053223109,3.004075792,5.009671562
78,0.007749508,2.942511125,4.948010797
79,-0.013686863,3.013538127,4.942912704
80,-0.054074178,2.995976732,4.976008194
81,-0.052169273,2.981351553,5.026723375
82,-0.025811157,3.026335743,4.958402233
83,-0.048281288,2.97965731,5.001889528
84,0.051120132,2.946968095,4.961743468
85,0.014328995,2.978979971,5.043869678
86,-0.004175268,3.054204827,5.020425634
87,0.053373074,2.983761369,5.027213354
88,-0.015621356,2.974783917,4.948190836
89,0.239977908,3.037114194,5.045415752
90,0.432990976,2.825996724,5.002515204
91,0.613659134,2.592111236,5.005991014
92,0.829576847,2.448412055,5.001197324
93,0.948739408,2.224820683,5.014678878
94,0.999387964,2.056949969,5.011582462
95,0.940668193,1.964390753,5.027171372
96,0.995226534,1.947225234,4.975512641
97,0.962862087,2.038975628,5.033706432
98,1.004223955,1.986857725,5.016521152
99,0.968475289,1.952507434,4.98143527
100,1.013892877,1.985048195,5.03831213
101,0.940598007,2.01002251,4.995272314
102,0.999684865,1.988947569,4.987063187
103,0.972438111,1.942817649,4.9851262
104,0.950569688,2.024910366,5.05558994
105,1.046070361,2.051727592,5.007635167
106,1.031240977,2.029045273,4.986685247
107,1.003861156,2.039367031,4.992767671
108,1.035481359,1.990559132,5.044085356
109,0.96818904,2.021676568,5.015174879
110,0.955241308,2.040423818,5.045981998
111,0.982585243,2.043855063,4.989895473
112,0.951670192,1.982182611,5.051493554
113,0.953232043,1.948416175,4.989706627
114,1.036835457,2.005097207,5.023244649
115,1.026291635,1.949522131,5.006272565
116,1.05553585,1.945197922,5.036561956
117,1.041249687,2.001735607,5.027249948
118,1.033027266,1.955282637,5.004258965
119,1.046375912,1.973269274,4.999480651
120,0.788300153,1.973565727,5.040117426
121,0.576046131,1.975346908,4.994644571
122,0.417291845,1.952095336,4.980824221
123,0.25502042,1.954853942,4.980925714
124,-0.024927566,2.05398165,4.980238855
125,0.045205988,1.99618303,5.020472381
126,0.039273861,2.046113916,5.011503218
127,-0.009592226,2.024519232,5.053334362
128,0.047833789,1.94052653,5.002592466
129,0.040979881,1.986864436,4.975843143
130,-0.002188071,2.033153639,5.039402137
131,0.033032216,1.992705853,5.057437113
132,0.001881653,1.962220966,4.990094372
133,0.03282668,1.971838606,5.054811867
134,0.023426449,2.040987801,5.033262401
135,-0.014761762,1.947065092,4.948477524
136,-0.004161473,1.980413852,5.036894677
137,-0.001826074,1.958033217,5.029921217
138,-0.042371946,2.025488188,5.038073118
139,-0.018734888,1.981773109,5.000990715
140,0.03683736,2.013054741,5.038866876
141,-0.020619517,2.035092909,4.965698907
142,0.042249138,1.967671694,4.976161512
143,-0.044026095,1.967421685,4.958227719
144,0.053473134,2.03197234,5.026947767
145,0.00687219,1.954784163,5.02281977
146,0.003394554,2.057631603,4.962656534
147,0.014679679,1.968821015,4.94240063
148,0.030438386,2.024066432,4.945888517
149,-0.011460949,1.973564521,5.004519369
150,0.050892976,1.991641915,4.859411121
151,-0.009476701,2.00561562,4.658382242
152,0.021250456,1.99659545,4.385807905
153,0.015981411,1.995994297,4.218725686
154,0.0063873,2.014821526,3.942498024
155,0.052228235,2.006109249,3.987872332
156,-0.032946595,1.967619343,4.030274395
157,0.023090228,2.057302517,3.955961947
158,-0.003467547,2.007458357,3.998341019
159,0.010817149,1.984615733,4.047436167
160,0.041065096,2.058733701,4.027948537
161,-0.038151683,1.974721512,4.020744553
162,-0.057020882,1.993386571,4.009634539
163,0.002088788,2.028859675,4.042889713
164,-0.010042266,2.010472692,3.952299931
165,0.011739971,1.983105392,4.019793832
166,-0.039497926,1.972866772,4.017891342
167,0.035067959,1.949280566,3.998809653
168,0.015995078,2.056729989,4.001539004
169,0.039954919,1.968496003,3.9695114
170,0.0061929,2.019375763,4.002292529
171,-0.050028078,1.966241668,4.003780536
172,-0.057342414,2.018476334,3.985174986
173,0.041100144,2.007214976,4.052549067
174,-0.007538585,2.046309817,4.042831474
175,-0.052295531,2.033095387,3.946188047
176,0.03640051,2.05315102,3.949533203
177,0.050975426,1.947727879,4.047229419
178,-0.05839878,1.978769104,3.983552786
179,-0.013186275,2.019549817,3.9747969
180,0.022987262,1.949261534,3.97851551
181,-0.030197301,1.984563384,4.021834379
182,0.031147709,2.010679534,4.053556557
183,0.01767181,1.948515294,3.960749067
184,0.002675311,1.998635753,4.002296299
185,-0.043844488,2.043252106,4.031007658
186,-0.031289484,2.03382057,4.02289624
187,0.03277798,2.057014764,3.952096069
188,0.003561048,2.025516219,4.016413207
189,0.052888498,1.997110946,3.995016418
190,0.035903957,2.028450627,4.050080668
191,-0.056299678,2.045975605,4.002128435
192,0.003557933,1.971781465,3.977529674
193,0.007615407,2.045455999,3.966679336
194,0.05524013,1.996042218,4.043065744
195,-0.005731412,2.037796303,4.028965082
196,0.00431491,1.960254619,4.001052117
197,0.022253081,1.992889439,3.992227328
198,0.00838964,1.992990957,3.940124953
199,-0.053127223,2.015452345,4.006628294
200,0.017859113,2.045915873,3.968957014
201,-0.033887036,1.99075272,3.959833488
202,0.054678044,1.958525478,3.960718173
203,-0.012280993,2.023497492,3.986604087
204,0.05545854,2.013830158,3.962196289
205,-0.023793873,1.978975844,4.046545878
206,-0.011122788,2.037253066,3.988598442
207,0.054405425,2.025401976,4.023715631
208,0.042966349,2.043383345,4.036525347
209,4.67E-02,2.019220264,3.993934269
210,-0.002384767,1.951589859,3.984508823
211,-0.020682808,1.982184891,4.053565395
212,-0.040247428,2.001252048,3.940876829
213,0.048908922,1.98506202,4.000393102
214,0.011947543,1.941434658,4.012896013
215,0.042321687,1.968946759,4.039634432
216,-0.03948716,2.042279565,3.944906839
217,-0.009027338,1.998706631,4.036852037
218,0.051802596,2.051977808,4.036450232
219,-0.004145047,1.957211079,4.045466992
220,-0.004167408,2.006002413,4.037543583
221,-0.054490368,1.97579318,3.984454896
222,0.000921192,1.975734577,4.023858208
223,0.049498681,1.965613666,3.971537222
224,-0.017650384,2.016413874,4.027165325
225,0.012598863,1.988039163,4.037604966
226,-0.006685462,1.975047953,3.980609877
227,-0.02166757,1.97980055,3.943008444
228,-0.047469135,1.996722741,3.993003087
229,0.058507793,1.984263543,3.989208556
230,-0.033361474,2.04211073,4.008387945
231,0.047996079,2.006437086,3.976189644
232,0.038260877,2.034793058,4.049318517
233,0.029780814,1.942463533,4.040821727
234,-0.0027982,2.040525871,4.049217577
235,0.037507168,1.964442324,3.955702184
236,-0.013646559,2.029665933,3.995217025
237,0.037009408,2.019178326,4.053158192
238,0.022766581,2.038583837,3.998787509
239,-0.034307344,2.010729532,3.972037546
240,0.031944749,2.009824865,4.018669222
241,0.050026067,2.001855885,3.970317568
242,-0.042347516,1.994853614,4.041786133
243,-0.037095231,1.96349475,4.014452536
244,-0.007554675,1.996573467,4.031340948
245,-0.049829666,1.984443642,4.05594797
246,-0.039894409,2.043731217,4.039850406
247,-0.04096273,2.039553315,3.973050918
248,0.054925786,2.015098869,4.036889239
249,0.059076177,1.947840521,4.033945101
250,-0.017404927,2.056491112,3.943311346
251,0.017615095,2.031986464,3.973399605
252,-0.03308107,1.985264406,4.033211459
253,0.010421324,2.059685873,3.994607929
254,-0.023141732,1.989240033,4.047052697
255,0.015881759,2.043020189,3.987680648
256,0.053077358,1.987311769,3.970864496
257,0.033463995,2.02828318,4.058325579
258,0.051384234,1.961395539,4.020140857
259,0.038047236,1.950369177,4.04756297
260,-0.0333316,1.949691425,4.021897809
261,0.03244167,1.948439457,4.054229904
262,-0.046348355,2.045528587,3.968749107
263,0.041082173,2.022636964,4.02815909
264,-0.019499273,1.987991614,4.023279509
265,0.043497558,2.001269484,3.979012957
266,0.014388852,1.958960301,4.031124432
267,0.050701719,1.959081186,3.94838495
268,-0.011874458,2.014280714,4.059767412
269,-0.008209734,2.041805019,3.999863725
270,-0.059530096,1.977780048,3.958612641
271,0.041809837,2.010970872,4.011286404
272,-0.05127032,2.027487619,3.954302354
273,0.007978533,2.036792077,3.942217173
274,-0.031450246,2.047655413,4.038543782
275,0.027606953,1.984072197,4.000268359
276,-0.003934029,1.95393843,3.971885077
277,-0.037786558,2.005165621,4.00042459
278,0.042246943,1.966545649,4.022625906
279,-0.05988605,2.037373908,4.037494651
280,-0.025347067,1.987841806,4.044036208
281,0.030679327,2.04903739,4.04779216
282,-0.054543145,2.032386873,4.023542238
283,0.052105961,1.970132668,4.053025008
284,0.047110517,1.986531463,4.057442593
285,0.04722549,2.007678926,3.989314012
286,-0.040849843,1.958019141,4.005744781
287,0.037050679,1.991749351,4.014596114
288,0.031948078,2.001762763,3.946962348
289,0.000522904,2.000176978,3.952318825
290,-0.042799569,2.047201533,3.974963991
291,-0.007576434,1.979809353,4.029307692
292,0.05491581,2.043920367,3.974619798
293,-0.00772275,2.017476736,3.983431718
294,0.048455651,2.037629869,3.945040638
295,-0.010895069,2.0402008,4.042749657
296,0.058838086,1.972638155,4.012123539
297,0.053424364,1.940271855,4.056508681
298,0.007876455,1.993768532,4.038108414
299,-0.00374835,1.955430585,3.982540334
300,-0.03292624,2.023234958,3.958017954
301,-0.000437533,2.014477736,4.044177597
302,0.022820261,2.024160659,3.944286767
303,-0.010434135,2.058842876,4.034853645
304,-0.041919894,1.970431557,4.058191331
305,0.041458911,2.031033722,3.993535322
306,-0.004889695,1.972991997,3.953066825
307,-0.052153647,1.983103487,4.028048466
308,0.029056084,2.029248708,3.992660962
309,0.058281252,1.953690566,3.985152634
310,-0.006671715,2.013443086,3.94866054
311,-0.055332887,1.940465338,3.964318211
312,0.017749299,2.014816369,4.046433884
313,0.024501884,1.996257386,3.991346161
314,0.023745108,1.984771965,4.001796105
315,0.007488725,2.000398398,4.000115409
316,-0.002992472,1.980014869,3.987596017
317,0.051056184,1.97156043,3.984533475
318,-0.038994177,1.9814202,4.033359015
319,-0.036165697,1.990691705,3.98429519
320,0.000363915,1.949889236,3.99907671
321,-0.053813561,1.984477157,3.984408503
322,-0.011126926,2.043354979,3.985077027
323,0.01811384,1.997950353,3.969342634
324,-0.048691748,2.017910804,4.028496637
325,0.02317381,1.972423674,4.001018424
326,0.025050761,2.04467011,3.979181748
327,0.012849258,2.006320439,4.01142174
328,-0.053777435,1.959150968,3.982547286
329,-0.004696514,1.961115318,4.020814539
330,-0.023701747,1.958292825,4.046949335
331,0.001391736,1.97126482,3.986121886
332,0.041519912,1.976807584,4.042153813
333,-0.04007542,1.942956174,4.038203696
334,0.024954347,1.940482444,4.010449442
335,0.038504528,2.015007217,3.984830558
336,-0.005740187,2.029538383,4.001165595
337,-0.040519216,1.970312687,3.959093106
338,0.027831395,1.95985548,3.99848521
339,0.007188881,2.054897433,4.001687134
340,0.030370698,1.95999089,4.047422076
341,0.049127563,1.96642609,3.987739509
342,-0.055761549,1.983776027,4.051552047
343,0.030207497,1.989151379,4.020334701
344,-0.04036344,2.045160794,3.979902613
345,-0.022291619,1.952787215,4.049045365
346,-0.037710729,2.037347199,4.012242349
347,-0.027342957,1.968912267,3.984373129
348,-0.048251161,1.964657615,4.042279594
349,0.046146809,1.955591729,3.945575487
350,0.046620318,2.025765534,4.003397733
351,-0.039777419,2.042522892,3.995822809
352,0.040359147,1.95985687,3.947885181
353,0.002606006,1.993966896,4.00844899
354,0.047655302,1.996680278,3.95451696
355,-0.032922032,1.995217316,3.950159573
356,-0.055342601,2.031314184,3.965830483
357,-0.0165008,2.048605994,4.026034427
358,0.004988214,1.960838626,4.037627864
359,-0.054720171,2.01466539,4.05072756
360,0.014947667,2.007308077,4.027346655
361,0.000983191,1.970104764,3.993476812
362,0.008734125,1.97579231,3.957859236
363,0.028154628,2.023344792,4.031780063
364,0.005178926,2.024540506,4.059327662
365,0.001798944,2.045901523,3.993999902
366,-0.036398573,2.059766487,3.974651254
367,0.032075142,2.005375399,4.006471712
368,-0.042988219,2.022426237,3.996953336
369,0.035971692,2.049537042,3.962518499
370,0.017317679,2.046040755,3.96141698
371,-0.032124394,2.002800338,4.02318586
372,0.035854709,2.00326572,3.985996851
373,-0.031591676,1.954846784,4.046573769
374,0.05273153,2.009385577,4.027317636
375,-0.029919223,1.951419634,3.991139323
376,0.057316172,2.05939663,3.966265214
377,0.004277456,1.999929381,3.954379488
378,0.038336063,2.024588389,4.022353007
379,-0.006726769,1.960460831,3.945122099
380,0.013923938,1.969331743,4.011040599
381,-0.059995597,2.054584143,3.992140587
382,0.015959801,1.964522618,3.94002205
383,-0.041137681,1.95694549,4.024042969
384,0.058049134,2.053835854,3.960153145
385,-0.053094281,1.947634636,3.963825916
386,-0.015715317,2.013995261,4.011019473
387,-0.04695373,2.049210575,3.989293795
388,0.037635914,2.022368043,3.946887029
389,0.032691122,1.949994835,4.027405826
390,-0.041025458,1.981351358,3.965388839
391,0.017478113,1.95002162,4.038584658
392,0.031774792,1.941079081,4.049283228
393,-0.049431748,2.000465585,3.98381287
394,0.003315825,1.958265328,4.042381753
395,-0.003092138,1.993195148,3.944768332
396,-0.025546203,1.979422872,3.985996387
397,-0.046284015,2.026198476,4.055865885
398,-0.039109625,1.969728908,4.049750871
399,-0.059119527,2.004035749,3.947625416
400,0.008292504,2.046663195,3.952425634
401,-0.03040654,1.991467766,3.987617892
402,-0.056591685,2.005684955,4.008306037
403,0.007968041,1.961883396,4.007122782
404,-0.011033174,2.034732088,4.047159614
405,-0.032630585,2.046946213,3.966099538
406,-0.004682806,1.994930478,4.004148225
407,-0.048405905,2.055373041,3.950035511
408,-0.055896992,2.010745842,3.953429432
409,-0.002258406,1.995664844,4.039988333
410,-0.003183107,1.951041887,3.962835948
411,0.018809107,2.000291944,4.033332302
412,0.028651872,1.962582661,3.941332114
413,0.024410225,2.022716617,4.031415898
414,0.011424596,1.960052528,4.031649797
415,-0.022838868,1.975839561,3.947015928
416,0.046799387,2.054765871,4.001113813
417,-0.022489266,2.014407614,4.053480277
418,0.031786252,2.012233419,4.046535508
419,-0.050353623,2.150082912,4.019199979
420,0.02511735,2.434421634,4.027272064
421,-0.027964544,2.648856417,4.005139592
422,0.045873852,2.838128654,4.029199375
423,-0.027050818,2.999190861,3.950438645
424,-0.001260937,3.027876893,3.944037434
425,-0.047320461,2.963378017,3.948208294
426,-0.029717078,2.944238549,3.955901942
427,0.000242084,3.04785666,3.995957284
428,0.01279618,2.946422502,3.965343945
429,-0.012049431,2.983094501,3.998813397
430,0.040477976,2.998269241,3.951797112
431,-0.004780599,2.97386608,4.044658384
432,-0.010586993,2.952434744,3.988258278
433,-0.002043091,2.963327617,4.054874648
434,-0.047944394,2.947901032,3.953418891
435,0.051163223,3.023266588,4.017124935
436,-0.013857792,3.003794887,4.039376228
437,-0.050943461,3.053796701,4.041129811
438,0.034955965,3.046881333,4.051195727
439,-0.037064528,3.013051201,4.006471859
440,-0.008873708,2.982472103,4.047070228
441,-0.036308342,3.051411518,3.950290888
442,-0.034630282,2.956178801,3.947215693
443,0.027368046,3.035283997,3.974041631
444,0.053111023,2.943963506,3.997348216
445,0.030990268,2.971562555,4.00958046
446,0.055030574,3.033244501,4.030302984
447,0.044812963,2.967223805,4.02798587
448,0.035286792,2.956402086,4.046800849
449,-0.040161727,2.948214604,3.981433383
450,0.013627332,2.817253574,4.010815667
451,-0.001554564,2.599572467,3.964339071
452,-0.038465702,2.342183172,4.016802832
453,0.024754498,2.258718145,3.96817358
454,0.019071924,2.008807388,4.029697334
455,0.039613838,2.03222139,3.976386583
456,-0.058030839,1.992761751,3.954069695
457,0.033571395,2.057650428,4.037839407
458,-0.008874695,1.999066079,4.004399443
459,-0.022627686,2.056129159,3.944490705
460,0.034786406,2.051605044,3.961642844
461,-0.003031356,1.991933128,3.993213952
462,-0.009495108,2.032187288,4.022862979
463,0.042368301,2.057512732,4.013648953
464,-0.022449087,1.996078966,3.95842641
465,-0.018615353,2.030536727,4.046026089
466,-0.038471205,1.993415894,4.049785637
467,-0.015318252,1.965399529,3.960241362
468,-0.042842995,1.9491919,4.013030378
469,-0.045284478,1.949256451,3.965577745
470,-0.006537935,1.97644239,4.011386141
471,0.044426624,1.983677185,4.048260878
472,-0.020030283,2.007863299,3.990853989
473,-0.046635336,1.977873597,3.995134997
474,-0.043575697,2.004871424,4.006048493
475,-0.03088516,2.035646513,3.974234553
476,-0.017859978,2.02664129,4.034707122
477,-0.028902319,1.951418004,3.990215114
478,-0.010269595,1.994915535,4.032082812
479,0.160768543,1.996535732,4.027028962
480,0.353516324,1.974379528,3.995043818
481,0.655337934,2.039060803,3.972927225
482,0.841879253,2.043867209,3.957238098
483,1.045903915,2.020164883,4.045695219
484,1.052261664,1.945804352,4.055557408
485,1.02359573,1.997003673,4.039623719
486,0.973707216,2.034120286,3.983736911
487,1.029263492,1.961824483,4.020137625
488,1.009393998,1.951612319,3.975026625
489,1.047862018,1.966529364,3.951675167
490,0.961659926,1.983041459,4.038201527
491,1.042155412,2.000301412,3.960344376
492,0.996168994,1.964552407,4.005575103
493,1.049580868,1.982880793,3.986056476
494,0.998304696,2.047825684,4.021220799
495,0.951150574,1.952355315,3.965179282
496,1.048305385,2.039338253,3.989959401
497,0.992573154,2.027087815,3.973927471
498,0.972897898,2.007393584,3.94708887
499,1.044300485,2.045160221,3.99301581
500,1.029672158,2.04189235,3.944817554
501,0.956989604,1.968659742,4.009754251
502,0.96283548,2.015651923,3.944621053
503,0.989410196,1.963302191,4.045329369
504,1.042617294,2.004933752,4.015624165
505,0.992725371,1.979982465,4.001641909
506,0.999748824,2.043502347,3.965891046
507,1.025507625,1.958410694,4.018142814
508,1.046529038,2.056843003,3.983880593
509,0.98948186,2.0360909,3.99284423
510,0.832194331,1.965832041,4.002603199
511,0.546937734,2.036963652,3.974653541
512,0.441519625,2.014396315,3.951262991
513,0.151778583,2.009530414,3.963994943
514,0.014911208,1.962096369,4.03099943
515,-0.051349018,2.029978858,4.038879249
516,-0.029103594,1.967444497,4.003286088
517,-0.03976633,1.941623049,3.945242729
518,-0.047315236,1.961596876,4.039630524
519,0.008586142,1.966106468,4.040188944
520,0.031437723,2.041321824,3.949571527
521,0.014547816,1.980355307,3.987294813
522,-0.030278269,1.956859025,3.976521896
523,0.059974649,1.965121875,4.002496132
524,-0.056945288,2.038788573,4.036505274
525,0.032487328,1.943266815,3.967465215
526,0.002307406,1.98460447,3.990610707
527,0.004643047,2.036533124,4.023503557
528,-0.027397193,2.007952872,3.992319073
529,0.053338278,2.026586356,3.947496118
530,0.04598862,2.034373832,4.034990042
531,-0.033087435,2.03782358,4.018081822
532,0.050807299,1.975633638,3.960919955
533,-0.018182734,2.027971953,3.998169588
534,0.030257542,2.015357704,4.009871818
535,-0.00992006,2.034437388,4.043704806
536,0.057425649,2.037501981,3.981759093
537,-0.049197959,1.941373506,3.94130618
538,-0.052493238,2.028742026,4.024054861
539,-0.034665758,2.016675482,3.946820669
540,0.036024667,2.04095617,4.012550329
541,0.007030712,1.968795759,3.984190269
542,0.038535908,2.002939052,3.956935593
543,0.016408701,2.040139789,3.959707265
544,0.05477887,1.955772431,3.978658609
545,-0.007613353,2.018718894,4.051112053
546,0.032803467,2.037001287,3.981560031
547,-0.04539399,2.027115,4.016263659
548,0.046281709,1.992220284,4.000366144
549,-0.042192799,1.975641341,4.020154207
550,0.020401784,1.994204653,3.984690144
551,-0.032887372,1.972039563,3.975493497
552,-0.019888278,2.043648559,3.942284299
553,0.034937824,1.963181597,3.997936694
554,-0.036385558,2.01753091,3.996681911
555,-0.030609119,1.942452623,4.021755852
556,-0.041957384,2.010661563,3.982782069
557,-0.016313182,2.014968106,3.9574084
558,-0.015731278,2.029879659,4.056859504
559,-0.046263502,2.00389205,3.974606926
560,0.025477181,2.031470019,4.001703975
561,-0.057228021,1.998571255,3.994353197
562,0.021043751,1.953468201,3.971032699
563,0.051535712,2.025853504,4.051863117
564,0.005402759,2.058994301,4.031408813
565,-0.029738474,2.006273536,3.993676461
566,-0.008632312,1.942515252,4.053359155
567,-0.034845426,2.034400497,4.021663269
568,-0.045836712,2.053262647,4.042193507
569,-0.059153551,2.034303589,4.00548733
570,0.044000408,1.958078652,4.004459261
571,-0.051548592,2.05119352,4.036520191
572,0.033707399,1.950253256,4.018059974
573,-0.00968487,1.981613537,4.01779663
574,0.011831301,1.991166381,3.990271983
575,-0.049767114,2.022950765,3.950247368
576,0.005950596,1.94444777,3.948752723
577,0.006111114,1.983132114,3.99041296
578,-0.013560182,1.975005096,4.047330435
579,-0.001431719,2.059250583,4.040645942
580,-0.032147601,1.985474436,3.993850066
581,0.048126665,1.95168204,3.979387732
582,-0.053463387,1.960664798,3.99729359
583,-0.029815986,1.94574133,4.002098079
584,0.032851116,1.957699293,3.973741763
585,0.021292188,1.955658568,4.007169731
586,-0.048498516,1.974709533,3.986270953
587,-0.055662216,1.950570236,4.02287421
588,0.001212218,1.941319378,3.943081255
589,-0.03272762,1.996936044,3.952064154
590,-0.052675066,2.021528808,3.999600139
591,-0.020589663,1.982665458,4.027728046
592,0.024870548,2.034882004,4.049602789
593,-0.042514979,1.944682744,3.945556941
594,-0.039450829,2.040282566,3.978576377
595,-0.03135615,1.949676053,3.954864056
596,-0.034870213,1.966131622,4.034549847
597,-0.006158672,1.986209557,4.025994362
598,-0.035012769,1.977040185,4.014748892
599,0.048125006,2.020726361,3.971863964
600,0.019417208,2.04478291,3.984789349
601,-0.021260525,2.048989261,4.059201113
602,-0.00563404,2.007067946,3.987289937
603,0.023500557,1.982494527,3.9929789
604,-0.054068537,2.000541896,3.956309315
605,-0.042460001,1.972658845,4.057451143
606,0.01844449,2.002815496,3.992068666
607,-0.000564766,2.048893076,4.022133539
608,-0.03451242,1.99135233,4.028712734
609,0.007632435,2.052747448,4.048951151
610,-0.009632842,1.962364506,3.964653525
611,-0.04158852,2.010102945,3.97297132
612,-0.045090806,2.05270903,4.030126102
613,-0.05163485,1.972720257,3.952497758
614,0.049376023,1.978510464,3.973007251
615,-0.049858051,2.039956507,3.98555953
616,-0.014901725,1.97481336,3.966960189
617,-0.050634857,2.059805128,3.982986465
618,-0.048824987,1.960612954,3.940023579
619,-0.013966303,2.038598422,4.022017705
620,-0.044234145,1.996389835,4.032357643
621,0.04318877,1.954054016,4.051073641
622,0.039984748,2.009609457,3.966024002
623,-0.04636506,1.942703177,3.994932976
624,-0.058089869,1.994111557,3.952167763
625,-0.035929183,2.037980026,4.009676394
626,-0.032629873,2.032135511,4.011827156
627,-0.044907719,1.984005749,4.050570049
628,-0.028823089,2.035989575,4.051767758
629,-0.046633104,1.960832171,4.020865639
630,0.059779249,1.945816403,3.950490938
631,0.035036375,2.046296537,4.054833648
632,-0.018228686,1.97465649,4.051312896
633,-0.002394188,1.985550176,4.044526949
634,-0.056063695,2.020618954,4.036448932
635,0.019809495,2.00196486,4.000009668
636,-0.029528722,2.019278408,3.991785459
637,0.056337484,1.957388753,4.018014835
638,-0.050864282,1.977119443,3.999012914
639,-0.000964489,1.964554805,3.976166143
640,0.018481663,2.021598781,4.036896041
641,-0.056636295,1.975093675,4.021440861
642,-0.046567514,1.942488075,4.037794504
643,-0.030149248,1.969658726,3.968426188
644,-0.016817957,1.981932171,3.989917409
645,-0.004476828,2.026421518,3.983322238
646,0.019681783,2.032775151,3.969424167
647,-0.031703329,2.029974659,3.960930361
648,-0.032570049,1.995651836,3.9779339
649,0.045028589,1.986470225,3.964034257
650,-0.048415121,1.973303253,4.020672578
651,-0.05241045,1.985152863,4.048610342
652,-0.028215785,2.0052931,4.04341747
653,-0.012120523,1.963646354,4.041316686
654,-0.04891665,2.03328927,4.013075644
655,0.039232346,1.94067036,4.041804421
656,-0.056263917,2.008273627,4.006649258
657,-0.040835994,2.046993217,3.98575589
658,0.026502792,2.023639212,4.014248454
659,-0.034158748,1.950853919,3.951544394
660,0.000793224,2.057802374,3.994743901
661,-0.031226458,1.942452302,3.991282862
662,-0.024984481,1.945449796,3.98745917
663,-0.015245138,2.004142544,4.015258845
664,0.033832403,1.956897844,3.952361947
665,0.038435531,1.965879461,3.977597158
666,0.009078655,2.009992993,3.990185586
667,-0.024014446,2.030031948,4.055582483
668,0.001925314,1.94000136,4.004820031
669,-0.029699507,1.98460686,3.996581128
670,-0.041334147,1.961245544,3.986491202
671,0.005082673,1.992886972,3.945926739
672,-0.059256537,1.974550518,4.023352569
673,-0.023332661,2.000685204,4.010612379
674,0.011724134,1.951866518,4.018443254
675,0.057862505,2.020337938,3.965152206
676,-0.020756893,1.971142096,3.960069668
677,-0.010910122,2.043412669,3.994464071
678,-0.002793697,2.046149704,4.04449603
679,0.041489753,2.004857491,4.04727952
680,-0.044731056,2.041085202,3.99798058
681,-0.040711456,1.958279131,4.05493212
682,0.031586074,2.019850654,3.976933818
683,-0.008922642,1.979325199,3.999258033
684,0.019598546,1.974461607,3.991346608
685,-0.032370867,2.036415588,4.054405718
686,-0.048692876,1.983580433,4.05852366
687,0.045435076,1.948256702,3.99213956
688,0.043919044,1.989735036,4.041039371
689,-0.014459371,1.943085488,3.98476853
690,-0.048671943,1.95389685,3.988607538
691,0.023799605,1.984607084,4.051191032
692,0.042715531,2.047826614,4.012392956
693,-0.030209309,2.035836949,3.964024518
694,-0.012817916,1.945642702,3.965801364
695,-0.046908184,2.018967192,3.97452075
696,0.028925241,1.986131303,3.946329321
697,0.026671773,1.98386559,3.980452283
698,-0.010540025,1.994857647,4.034754192
699,0.04171225,1.947909635,4.029520129
700,-0.04985977,1.979203032,4.016861511
701,-0.005019243,1.982472127,4.003617019
702,0.006404,2.020788021,4.023847683
703,-0.01954898,1.94533256,4.002549989
704,0.044750913,1.982269947,4.017651376
705,0.023405906,2.009830562,3.971757821
706,0.035577932,1.970752023,3.948200513
707,0.036741635,1.966323207,3.951540284
708,0.008911557,1.973365925,3.974217693
709,-0.032722882,2.002074152,3.979700367
710,0.018018588,1.99175035,4.01073714
711,-0.036571161,2.022964708,4.008613412
712,-0.049420669,1.970300884,4.018710534
713,0.01313452,2.015716949,4.033150286
714,-0.03087686,2.056683301,4.04410518
715,-0.055193175,2.025177191,3.997948716
716,-0.020035183,2.059227949,3.956475564
717,0.054915582,1.996018728,4.019776012
718,-0.058661517,2.002691961,4.037526331
719,-0.029103921,2.247873704,4.165809467
720,0.010078985,2.355270179,4.444906354
721,0.035278021,2.637810016,4.605376092
722,-0.052061359,2.769123598,4.818420268
723,-0.020759195,2.993251201,4.972088774
724,0.05263769,3.010621128,5.008900506
725,-0.053749425,3.017171359,4.998530076
726,-0.003752456,3.019600565,5.037486667
727,-0.025626185,3.036534585,5.025130026
728,-0.021597677,3.026513834,4.943229032
729,0.059111051,3.001848012,4.999710822
730,-0.023932011,3.033339984,5.043493499
731,0.000351237,3.028836492,5.047881728
732,-0.059840077,3.050912868,4.942443724
733,-0.011502068,2.991526732,5.023221226
734,-0.024452115,2.947257932,4.977241024
735,-0.045597781,2.992720883,4.95093273
736,0.016858801,3.026452885,5.050209851
737,-0.019706289,3.053698162,4.94316745
738,0.054102652,2.967454321,5.052509577
739,-0.006036221,3.028501968,4.952280139
740,0.036069636,2.994618389,5.039195421
741,0.024325093,3.007132533,5.022033627
742,-0.053909903,2.963153693,4.975803673
743,-0.021389726,3.043180692,4.953602629
744,-0.001352554,2.948744455,4.981125456
745,-0.00714765,3.000210339,5.025349712
746,0.03941844,2.97535959,5.05975738
747,-0.039830158,2.954325408,5.013018838
748,0.026099117,3.034936893,4.999019132
749,0.047002943,3.036323576,4.948638646
750,-0.015301895,2.957895083,4.9504738
751,0.033378418,3.019119074,4.946743539
752,0.059942798,2.990055496,4.987481938
753,-0.018625853,3.050530434,5.053827687
754,0.027172123,2.942645064,4.973793744
755,0.023620924,3.004851164,4.964240025
756,-0.013842987,3.011410507,4.959421968
757,0.036503716,3.028723701,4.957271649
758,-0.017547202,2.973584737,5.051456331
759,0.055434083,3.057289868,5.049427795
760,0.01068512,2.943591173,4.940994735
761,0.019569479,2.997458708,5.029453955
762,0.03310146,3.016501801,4.98136603
763,-0.015739102,2.954980251,5.025225997
764,-0.019016615,2.97840589,5.045591975
765,-0.004631188,3.037039882,5.017554677
766,-0.026588009,2.959368951,4.952920442
767,-0.008044789,3.055662681,5.048780387
768,0.046999331,2.993081441,5.052360842
769,-0.045674935,2.965139111,4.971682949
770,0.038253025,2.987130701,4.988541007
771,-0.049086957,3.054275019,5.046562699
772,0.055734706,3.005393979,4.993463092
773,0.010086836,2.981368525,5.009482461
774,-0.03863924,2.983029019,4.968111479
775,-0.025992858,2.948681608,4.964573734
776,0.000918419,3.007123237,5.01039046
777,-0.021567206,2.979076888,5.030726029
778,0.055031974,3.002889741,5.051265767
779,0.027554002,3.010830398,5.052182994
780,0.032565936,2.949119715,5.004298898
781,0.053697307,3.046432754,5.037820598
782,-0.006684957,3.047854522,4.948640433
783,-0.057437004,3.005019256,4.965408492
784,-0.002543154,3.004002524,5.017623967
785,0.055493793,3.002683959,5.011326297
786,-0.009988027,2.941921551,5.041622515
787,0.033764334,2.987240483,4.991915932
788,-0.024872333,3.024249563,4.955456947
789,-0.044502799,2.971981917,5.002338512
790,0.016694034,2.994911169,4.941526734
791,-0.040015032,2.989449853,4.951893016
792,-0.010123405,3.012560434,5.012019535
793,0.047397716,3.027671717,5.020807516
794,-0.04962955,2.949564061,5.010047291
795,-0.028547545,3.032002297,4.979394454
796,-0.027728757,2.966841812,4.947350486
797,-0.026743147,2.987294765,5.005617946
798,-0.05581542,2.944030084,5.021340902
799,0.018763442,3.047361998,4.996167097
800,0.05246362,2.948978771,4.941302175
801,0.000350193,3.006471686,5.016703559
802,-0.010901312,2.991412852,5.022388717
803,-0.052501303,3.045328943,4.996135669
804,-0.026340301,2.95437247,4.958608156
805,-0.028544211,2.97293096,5.011894807
806,0.055190419,3.056693589,5.023588014
807,0.058455522,2.953784131,5.057620341
808,0.053040026,3.050537506,5.007690148
809,0.157995216,3.007506777,5.021258773
810,0.419492848,2.820393403,5.0304366
811,0.644037068,2.626157618,5.04975975
812,0.796304872,2.364233044,4.988533046
813,1.029064366,2.211863424,5.010618778
814,0.997652921,2.010389804,5.025833176
815,1.031471738,2.03247023,5.010305265
816,1.059405883,1.956349581,4.953311268
817,0.987156586,2.047840852,5.052792452
818,0.995761198,1.950806357,4.968989547
819,1.009254364,2.011610584,5.059426791
820,0.943999649,2.00498932,4.991756581
821,0.973488125,1.952447485,4.955949128
822,0.96426206,1.99300745,4.958435054
823,0.993444497,1.954100631,5.014194824
824,0.941335637,2.021257061,5.023261178
825,1.032375459,2.015468318,5.000116345
826,0.980478128,1.970653968,5.014613659
827,1.021771213,2.004149377,5.036677563
828,1.000112434,1.958044588,4.984876493
829,0.973592595,2.005910326,4.967217239
830,1.032383928,1.965470013,4.978135075
831,0.948503649,2.015502505,4.956771531
832,1.01401016,2.011279514,5.034404166
833,0.962368565,2.009600176,4.995731224
834,1.048768931,1.945698021,4.962209616
835,1.039674193,2.054564881,4.993795233
836,0.953839406,1.985476047,5.03671396
837,0.969086111,2.002824598,4.962718437
838,1.028169791,1.942007005,5.000815046
839,1.037304393,1.957185453,4.972280467
840,0.778456728,1.956128571,4.788626261
841,0.580642055,2.035109839,4.593481472
842,0.369169769,1.98457241,4.453677712
843,0.1591258,2.050477267,4.251436985
844,0.00177937,1.986154241,3.996570645
845,-0.047734419,2.012853156,3.943277311
846,-0.033651967,1.964533513,3.968586741
847,-3.42E-05,1.941709463,3.985341566
848,-0.054532839,1.959749576,4.058268443
849,-0.031785712,1.977250798,4.03616517
850,-0.013580411,1.963753251,4.03593205
851,0.002150665,1.963073227,3.970790134
852,0.029683232,2.036068213,3.959245426
853,-0.049289453,1.965672221,4.049274379
854,0.021670943,1.953215549,4.044359648
855,0.056967389,2.036303346,3.959297678
856,-0.054547219,1.986041281,4.034951092
857,-0.013489982,1.981078883,4.022773318
858,-0.044578769,2.04200612,3.941887317
859,-0.023083832,1.97924619,3.961706187
860,0.047218382,2.045367006,4.016267202
861,-0.012105098,2.015806375,3.969543963
862,0.056496543,2.048442934,3.956335931
863,-0.035093943,1.962024323,3.977368001
864,-0.010385138,1.970210208,3.946970812
865,-0.004953523,1.983706187,4.052407067
866,0.013143086,1.978167082,3.962954992
867,-0.013928373,2.036590891,3.981893334
868,-0.058459269,1.972351691,4.011150919
869,0.017012281,1.966124377,3.973555329
870,-0.036479558,2.028408514,3.997495518
871,-0.037013851,1.962852059,4.059644852
872,0.038998935,1.984910911,3.997174526
873,0.023488683,1.99801354,3.95792013
874,-0.052588066,1.99510076,3.973297836
875,0.026648388,2.006807259,3.941469002
876,0.028700041,2.026338502,4.04099361
877,0.036592114,2.017682461,4.015356455
878,0.046410228,2.004744274,3.946196817
879,-0.03610969,2.006733461,4.021480111
880,-0.049871048,2.007980519,3.963718273
881,-0.03087639,2.047988511,3.990395557
882,-0.016642288,1.971307793,3.955769142
883,0.055349281,1.952656313,4.026482897
884,-0.056960845,2.039807571,4.018126323
885,-0.033474957,2.040640017,4.039825824
886,-0.031682856,1.977256746,3.970612139
887,0.008671143,2.035216077,3.98879087
888,0.047785007,2.010798266,4.011790605
889,0.022848493,2.01669944,3.990195947
890,0.039596247,2.052582603,3.946807577
891,0.034564592,2.020355492,3.96176968
892,0.036147137,1.944406,3.955330452
893,-0.034304903,1.98539196,3.981267443
894,0.05430966,1.96636823,3.975167097
895,-0.034792196,1.985750357,3.957483679
896,-0.03214306,2.02712125,4.045987793
897,-0.020197783,1.962625596,3.997630558
898,-0.011403862,2.006584326,4.029495092
899,0.018040734,2.051062451,3.997537567
900,0.036320137,2.01657972,3.997850143
901,0.037980017,2.024696111,4.027742657


==> data/tikz/newdataTimeSeries.csv <==
x,microwave,toaster,kitchen
1,0.006739875,1.947337626,4.051415322
2,0.019856937,2.032785659,4.001880108
3,0.01603237,2.023718361,3.942015038
4,-0.040394803,2.018759283,3.959325655
5,0.010112433,2.051365625,4.030351917
6,0.016602163,1.965434937,3.971479424
7,-0.039251532,1.961927701,3.99343758
8,0.04230955,1.944271783,3.97092069
9,-0.038519061,2.039014845,4.020161465
10,0.039343778,2.047008128,4.008287716
11,-0.039233221,2.003785304,3.959852123
12,-0.015093346,1.978752879,3.984676336
13,0.004932963,2.00793913,3.966193927
14,0.021570362,1.949611894,3.988763453
15,0.049942205,2.004784367,4.035597655
16,0.052868957,2.010126989,3.976644048
17,-0.026018947,1.942083432,4.051579566
18,0.042009725,1.944714926,4.042022445
19,-0.050633332,2.003958916,3.985603021
20,0.050346493,1.992094798,3.971446092
21,0.042878875,2.009335349,4.03071203
22,-0.030110233,2.010848122,4.004935482
23,0.04019167,1.98795878,4.02242116
24,-0.014145958,2.026261239,4.035305478
25,0.001595347,2.05595935,4.004311174
26,0.03517535,1.940991726,4.041419044
27,-0.023108032,1.999179367,3.963943503
28,0.013846976,1.942357947,4.018329537
29,-0.02057929,2.054395621,3.988603663
30,-0.001342524,1.942471296,3.974581484
31,-0.01814033,2.049098727,3.98480485
32,-0.040754382,1.969445668,3.95109245
33,0.032749997,1.948279762,4.00528171
34,-0.033813176,2.052751512,3.980015722
35,0.046850681,1.964663842,3.998472919
36,0.029339873,2.044400802,4.047912224
37,-0.038126424,2.057478767,4.031032962
38,-0.000596425,2.056749691,4.042363762
39,0.00546313,2.039403176,3.969080096
40,0.026449998,2.019570161,4.019301032
41,0.052727407,2.029394194,4.029627563
42,-0.050086366,2.039606803,3.991923299
43,0.03647057,1.971898768,3.996355544
44,0.039133768,2.041641577,4.057548753
45,0.011582112,1.960103549,3.970743076
46,0.00490718,1.95339369,4.024570952
47,-0.026498754,1.992345623,3.994884818
48,-0.001280755,1.98407461,4.003673639
49,-0.02216837,1.957576419,3.965781723
50,-0.044188144,1.990618405,4.003433686
51,-0.005647326,1.961765917,4.014799899
52,-0.015747618,1.986572938,4.016179445
53,0.050680893,1.953161762,4.003953201
54,0.021402656,1.975803176,4.02764798
55,-0.046429736,2.041859292,3.985550862
56,-0.039135282,1.965293181,3.994912221
57,-0.057533296,2.044234375,4.055966633
58,0.023461033,2.023489564,3.951002775
59,0.035392556,2.173466281,4.175945611
60,0.008673463,2.344946627,4.347784819
61,0.021872779,2.568866571,4.568579172
62,-0.014558081,2.779326526,4.762800076
63,0.007766603,2.962012643,4.955168697
64,0.03273379,3.015923555,4.950381548
65,-0.045930638,3.041758143,4.95392126
66,-0.051435108,3.019662495,4.951703253
67,0.026537869,2.985536218,4.977037443
68,-0.023395381,2.959363176,5.051736595
69,-0.044044954,3.058771972,4.953911356
70,0.05042008,3.033737157,4.962042908
71,-0.014067329,2.942199062,4.980744755
72,0.007035169,3.059136741,5.050376579
73,-0.046440475,2.948027248,4.954764562
74,-0.036445751,3.059051108,5.006069915
75,-0.041599447,2.982682231,5.01501278
76,-0.05436196,2.958056384,4.997506854
77,-0.057808945,3.058420401,5.010606768
78,-0.045655747,2.983092687,5.035113867
79,0.022929487,2.960661605,4.961857576
80,0.023294798,2.947842079,5.023503641
81,0.024372331,3.041972396,4.949279329
82,-0.004226461,2.96907367,4.972631728
83,-0.013889535,3.054436444,4.967190858
84,0.031665192,2.973893854,4.997934382
85,0.036830942,3.013888054,5.051068732
86,0.009497198,3.003863159,4.961871601
87,0.058574082,2.99637724,5.018382502
88,-0.043035073,2.969976904,5.053741848
89,-0.016541748,3.047534225,5.001736033
90,0.053669205,2.990917784,5.059583773
91,0.005228715,2.958709975,5.0024232
92,0.055741701,2.994080184,5.012852243
93,0.021324793,3.039406865,5.03001493
94,-0.025750405,2.984454606,5.049357197
95,0.010074889,2.950287084,5.040239516
96,-0.024156651,3.038478231,5.054673566
97,0.02180796,3.031825222,5.05332181
98,0.004188936,2.97135583,5.03559259
99,-0.026440175,3.041967495,5.019282547
100,0.02502502,3.032259209,4.994253724
101,0.038811337,3.004242332,4.948283599
102,-0.035368347,3.006300219,4.940115434
103,0.029565172,2.990090565,4.982926009
104,0.037161083,2.9480114,4.96942982
105,0.027728874,3.029173015,4.94013158
106,-0.02490062,2.969065162,5.053900213
107,-0.022415989,3.047042122,4.969426171
108,-0.044482279,2.985861231,5.046521546
109,0.056303987,2.994396642,5.04503465
110,0.017924753,2.969764548,4.956462817
111,-0.059698472,2.98952143,4.946650581
112,-0.035921315,3.050273793,4.964714319
113,-0.059849501,3.03796132,4.941471361
114,-0.010142447,2.947391717,5.04867907
115,0.046648468,3.039282846,4.995565995
116,-0.054812381,2.997795155,4.967556248
117,0.0042856,3.034020144,4.975171101
118,-0.01429975,3.00606324,4.982094745
119,-0.026367819,2.966436838,4.984917427
120,-0.001094702,2.977022686,5.03878979
121,-0.039237201,2.975761041,5.052409253
122,-0.053518176,2.953059804,4.962955703
123,0.025096177,2.949124789,4.986234736
124,-0.055193831,2.995929853,4.969001074
125,-0.015960784,2.976852622,4.982389079
126,-0.046687567,3.017861428,4.942724476
127,-0.030420156,2.790727642,4.963908488
128,0.049793064,2.563591568,4.988402152
129,0.016177977,2.445169828,5.022075008
130,0.032544778,2.173205054,5.023214924
131,-0.020844126,2.055184544,4.976766996
132,0.017440413,1.944520405,5.04775398
133,0.054863542,2.024620612,4.992770524
134,0.045067577,1.94419134,4.959872341
135,0.055043547,2.042971906,5.044700342
136,-0.012071739,1.990014084,5.045295548
137,0.026301653,1.999627097,5.051058076
138,0.053738091,2.055442571,5.056666008
139,0.031380124,2.000936424,4.965332655
140,0.005008458,2.044503184,5.044184545
141,-0.005959897,2.003052625,5.007566257
142,-0.046860505,1.962745318,5.055176803
143,0.05909258,2.000201898,5.022222421
144,0.045101011,2.047750398,5.044759457
145,0.047796328,2.046310685,4.949111601
146,0.040276024,1.958628961,4.946208441
147,0.036968116,1.940858927,4.996146631
148,0.010512202,2.018968458,4.950935076
149,0.012540559,2.048433452,4.999917543
150,0.212674566,2.042872181,4.827051339
151,0.360173021,2.026119027,4.611088389
152,0.659937208,2.013707982,4.372242274
153,0.777880645,2.01951305,4.178177749
154,1.045539961,2.041215661,3.944149776
155,0.984490262,2.034751507,3.987949936
156,1.045785284,2.05826877,4.00200567
157,0.994445584,2.055687507,3.950145455
158,1.03700562,1.981198491,4.037013876
159,0.99282615,1.944957205,4.014839524
160,0.971341994,1.967457858,3.972079565
161,1.01285094,2.018904128,3.981435733
162,1.038684252,1.946033113,4.051095144
163,1.035189704,2.041302894,4.055636095
164,0.962273997,1.990157804,3.958563476
165,0.777263097,1.942148957,4.009932381
166,0.644569193,2.032863724,4.03462843
167,0.390401736,2.058278368,4.059829466
168,0.217959079,1.951144329,3.96574172
169,0.052697381,1.98163711,4.009568206
170,-0.01385068,2.044775466,4.026027086
171,0.0380346,2.035240704,3.98727673
172,0.038012021,1.973096497,3.979169666
173,-0.017249093,2.01427262,3.997528181
174,-0.048294152,1.995040509,3.996974783
175,0.010608465,1.948940928,4.023061867
176,0.050252798,1.986816841,4.012353827
177,0.053575291,1.975311459,4.017665928
178,-0.013764426,2.054903548,4.0551309
179,0.033612985,2.01735674,4.017277881
180,-0.058475012,1.9719815,4.051903876
181,-0.009533703,2.037441261,4.030930307
182,0.026671479,2.036116782,3.988354556
183,-0.049676988,2.00810576,3.959144794
184,0.003185192,1.988699345,4.00804127
185,0.033724365,1.949247629,3.964381236
186,-0.009452682,2.039130477,3.99730675
187,0.045352389,1.992066617,4.042801827
188,-0.02140582,2.039071635,3.997287886
189,-0.043168217,2.018414924,4.033560525
190,-0.053136916,1.960359859,4.003560529
191,0.051793881,1.987521692,4.033596283
192,-0.053730783,2.002209634,4.014919178
193,0.002730023,2.049059093,3.97189488
194,0.044829901,1.995944381,3.975690927
195,-0.049031356,2.054421984,3.969721652
196,0.046567424,2.027367779,3.970609039
197,0.010319232,2.018927322,3.982108993
198,-0.02037282,2.0594448,3.977683231
199,0.014958084,1.975722732,3.992053395
200,-0.048951878,1.967596219,4.033785479
201,0.039832396,1.982114753,4.050132352
202,-0.001744165,2.036520259,3.98400624
203,-0.027807661,1.980772304,3.966849356
204,0.032091393,1.999587435,4.038918942
205,0.006676091,2.021755956,3.979862376
206,0.021266243,2.018576317,4.036883341
207,0.004722256,1.957127647,3.953267124
208,0.022730555,1.991657394,3.990083333
209,-0.040680561,1.960727663,4.039697192
210,0.044600214,1.971174326,3.970148274
211,-0.036919092,1.947901421,4.037597857
212,0.0400519,2.003470765,4.027066227
213,0.04513445,2.042158712,4.056392726
214,0.030681509,2.014927103,3.997931268
215,-0.00309264,2.030295124,4.022670827
216,0.046820229,1.945342274,3.958772455
217,7.54323E-05,2.057156065,3.951023822
218,-0.011916992,2.006190115,4.015900792
219,-0.013534131,2.01542185,3.966714358
220,-0.005571817,1.979273531,4.040070538
221,-0.021878464,2.041410705,4.014030495
222,0.024174535,1.988540792,3.957445258
223,0.05884399,2.025784938,4.05912172
224,-0.053735163,2.05211299,3.975241747
225,0.054996957,1.954097002,3.96952344
226,0.037269265,2.059539653,4.038046982
227,-0.052511473,1.987954252,4.058027791
228,0.016399961,2.009092904,3.952854924
229,-0.023572767,1.9784969,3.977735409
230,0.027378413,1.950829449,4.051480736
231,0.02669897,1.988817735,3.997433577
232,-0.036050242,1.956363057,4.028499686
233,-0.016464151,2.036703947,4.052096422
234,0.035397909,1.957203118,4.025763102
235,-0.058052219,2.009730992,3.976934201
236,0.058753162,1.981020577,4.002878007
237,0.041875443,1.958331673,4.041767903
238,0.020460297,1.97717849,3.962651991
239,-0.031984907,2.045619024,4.035046242
240,0.028325531,2.000063727,3.975624126
241,0.004989147,2.04130988,3.94852821
242,0.049861341,2.006342335,4.042279354
243,0.059276573,1.946475679,3.992393759
244,-0.013134167,2.020589521,4.033807498
245,-0.007811077,1.948041621,4.033966994
246,-0.003131196,2.032193341,4.055738206
247,0.058091282,2.018236445,4.039255162
248,0.034290925,2.013329705,3.950907642
249,-0.038655119,1.976445135,4.019445678
250,0.000839342,2.005470913,4.005162007
251,0.054129398,2.059820086,4.042404637
252,-0.048410292,2.018504999,3.982614262
253,0.008896604,1.999756497,4.039513762
254,-0.010711635,1.985242176,4.003459562
255,0.05877592,2.023900544,3.995138013
256,0.030736931,1.958467923,4.02077288
257,-0.023107235,2.052969738,3.944280045
258,-0.025770351,2.040300251,4.026032418
259,-0.036598926,1.97717747,4.047138907
260,-0.023999586,1.992704108,3.967785341
261,-0.044391604,2.051033608,3.989381917
262,-0.001067235,1.972859094,4.008352095
263,0.002655454,2.058298716,4.024957562
264,0.020830426,1.982659198,4.032741891
265,-0.036862074,1.994449414,3.945025491
266,0.032246419,1.940425643,3.996868293
267,0.009145139,2.057141388,3.949295054
268,-0.001584439,1.996763704,4.037105854
269,0.00760926,2.026725282,3.993789475
270,0.021545391,2.030418397,4.051177644
271,0.037727113,1.944801789,3.943490943
272,0.047879167,2.011860825,3.993755479
273,-0.003998614,2.004542716,4.045384437
274,0.003572213,2.051813949,3.979853927
275,-0.010512663,2.014249577,4.043432743
276,0.013121988,1.982703593,3.950107562
277,-0.006241016,2.016387287,3.987289899
278,0.053469821,1.974736399,4.030134001
279,-0.012054849,1.944104175,3.945609503
280,0.054847013,2.020418322,3.942330305
281,0.041755719,1.98304025,3.940882655
282,0.027830074,2.005933105,4.051524082
283,-0.044894138,1.981646594,4.031370215
284,-0.059392939,1.94998845,3.946403075
285,0.014269616,1.992039031,3.947499624
286,0.042324229,2.031144364,4.021267551
287,-0.050040825,2.021191329,3.971601693
288,0.057117714,2.052615695,4.035352969
289,-0.026137004,1.966267792,4.023113616
290,0.012618457,1.998535234,3.963372932
291,0.025232783,1.953276703,4.002497535
292,-0.002285954,2.027005181,3.947344277
293,-0.047683827,2.018000321,3.992131764
294,-0.020933025,2.01384017,3.944671629
295,0.008527916,1.95774936,4.012166101
296,-0.006484154,2.04398218,3.950668776
297,0.002233866,1.962991247,3.981634159
298,0.018848218,2.019725497,3.956953363
299,-0.036629117,2.008026549,4.040666702
300,-0.055556625,2.038761731,3.961684167
301,0.033792737,1.963322063,4.036560812
302,-0.046377902,2.049301297,3.958548912
303,0.024222125,2.047643723,4.020916751
304,0.057923798,2.017577126,3.952226297
305,-0.055073749,1.967164123,4.018796864
306,0.039551819,1.977176563,3.964908802
307,0.059424118,2.02679818,4.034330029
308,-0.007266468,1.952478177,3.974304669
309,-0.059626683,2.054251837,3.974932098
310,0.037641675,1.974055791,4.04080011
311,-0.001310648,1.968946071,3.977147414
312,0.059437979,2.004483789,3.948574338
313,-0.039723794,1.980317222,4.005736368
314,0.008485714,2.007091084,3.989684528
315,0.04150152,1.979424463,4.014268444
316,0.031539678,2.052089466,4.013902992
317,-0.029682562,2.005973308,3.956640962
318,-0.003100422,2.006578504,3.954629455
319,-0.015489376,1.947064541,3.980896715
320,0.035269794,1.966306704,4.055761466
321,-0.027002461,2.053761128,3.984874787
322,-0.011276704,2.006129807,3.944585027
323,-0.039774733,1.956905973,3.961175771
324,0.00387506,2.014336822,4.001613002
325,0.05503302,1.952745079,4.052115214
326,0.019225447,2.050514896,4.018120754
327,-0.004340234,2.007129471,4.011495516
328,-0.034343275,1.955032825,4.034485921
329,-0.005732127,1.955435423,3.991778086
330,-0.052528513,2.008036097,3.974222117
331,0.027785279,1.965197904,4.03128576
332,0.027672043,2.049297847,3.951188145
333,0.000426481,1.964795788,3.97073831
334,-0.020451514,2.016934944,3.963638301
335,-0.005664631,1.995134848,4.010561731
336,0.034247409,1.957220327,4.052944742
337,-0.023446122,2.050834228,3.962438315
338,-0.008166273,2.051409779,3.990555767
339,0.029708088,1.977738571,3.941075827
340,-0.021363976,1.990558623,4.013195052
341,0.001829068,2.009332125,4.051377298
342,0.042956432,2.00366819,3.959474399
343,-0.022915791,2.002768769,4.026567879
344,0.007154705,1.971071266,4.036214334
345,-0.019846917,1.970910729,4.049543209
346,-0.004167175,1.972780427,3.963283378
347,-0.014892451,1.9478792,3.989426092
348,0.05628045,1.957522941,4.035404805
349,0.026833178,1.945343647,4.050448211
350,0.031559025,2.039464299,3.94344027
351,0.025850493,1.97095049,3.945294196
352,-0.012309347,2.022544147,4.03553329
353,-0.01722834,1.954018163,4.007746618
354,0.046541055,2.011190124,3.946482347
355,0.026834697,2.015335227,4.056533747
356,0.029243505,1.945223764,3.950305111
357,-0.008053121,2.015886403,4.02628746
358,0.00949859,1.977820135,4.018770196
359,-0.005837503,1.952202099,4.016308923
360,-0.009431411,2.054797305,3.95495551
361,-0.045741256,2.037620365,4.039525986
362,0.042813474,2.049708855,4.046132575
363,0.020999287,1.952804122,4.048001664
364,0.002533677,2.007459866,4.043956702
365,-0.005182528,1.983313994,3.998531138
366,-0.02582907,2.028248281,4.051172057
367,0.012036341,1.960390444,4.055683985
368,-0.020415307,1.95908646,3.960160635
369,0.055249041,2.050739703,3.961929068
370,-0.023197303,2.013625865,4.014876008
371,-0.032378367,1.968247849,3.975621214
372,0.034765064,2.035942521,3.977337359
373,0.056039126,2.023583127,3.94465697
374,-0.055234045,1.971192711,3.985557579
375,-0.050430309,2.054331435,3.971950894
376,0.018317229,1.942283637,3.979622716
377,0.030616476,2.001477849,3.994828543
378,0.057009632,2.035862156,3.940489259
379,0.013933909,1.998612642,4.030185976
380,0.043658606,1.950584222,4.008916181
381,-0.050781124,2.048951997,4.048319642
382,-0.021527826,1.959058539,4.02303885
383,-0.007287132,1.980452041,4.05122985
384,-0.002091665,2.001811929,3.948552946
385,-0.009424168,2.023731957,3.997522101
386,-0.055323692,1.977887189,3.951633573
387,-0.058176926,1.945597211,3.988473506
388,0.020907465,2.047529964,3.942727566
389,-0.023984628,2.024316922,4.037309728
390,0.041166077,2.004863952,4.057500193
391,-0.051238112,1.956360455,3.982482246
392,-0.04523128,1.995776704,4.014149837
393,0.010607043,1.945611469,4.051442685
394,0.051116936,2.030452296,4.040615074
395,0.026293601,1.957703956,4.055012542
396,0.024823428,2.018909877,3.974414988
397,0.009897853,1.948075016,4.01321354
398,0.038605268,1.970003924,3.960986298
399,0.057673415,1.941662531,4.043872488
400,-0.054021496,2.00752024,3.967581666
401,-0.043012149,1.960485446,3.943661561
402,0.039754958,2.018800395,4.059155642
403,-0.038247402,2.059020954,4.022808555
404,-0.011376356,2.004794594,4.047689617
405,-0.020052368,1.966223862,3.978113031
406,-0.041574655,2.058440174,3.948785176
407,-0.025799563,1.957955415,4.003366616
408,0.050311877,1.975346719,3.951757266
409,-0.020634799,2.01016734,4.029254024
410,0.010933173,2.000737631,4.010943381
411,-0.03364745,2.051553907,3.961724632
412,0.011521732,1.968597332,3.946279985
413,0.008560982,2.049106484,3.962834735
414,-0.030242966,2.033918483,3.943124146
415,-0.050999105,2.028955816,4.030765062
416,0.039828632,2.055415154,4.034416153
417,-0.036482892,2.006897016,3.977064899
418,0.015462761,2.058595439,4.028946385
419,-0.04055787,2.169687326,4.018953166
420,-0.005059038,2.349974469,3.951520616
421,-0.030086273,2.562559071,3.953412081
422,-0.059250949,2.766979512,4.024215208
423,0.042348655,2.96957312,4.012535375
424,-0.043454033,2.951827917,3.972350507
425,0.008675036,2.98660319,3.991657409
426,0.045414113,3.034141217,3.963833795
427,0.024300655,2.954063001,3.947282452
428,-0.056147468,2.972013981,4.002452919
429,-0.033229336,3.049078694,3.983131821
430,0.036983452,2.994755457,4.004112743
431,-0.018074081,2.946549599,3.985399226
432,0.020518045,2.982494793,3.948583307
433,0.056752677,3.047757078,3.944531676
434,-0.05275322,2.988942114,4.046888883
435,0.033723919,2.959189951,4.054485625
436,-0.009508541,2.949686392,3.977996723
437,-0.012088206,3.043162542,4.041382124
438,-0.052547127,2.963333211,3.956475582
439,0.007321106,2.997471548,3.999532941
440,-0.026701365,2.958506596,4.015022131
441,0.006856518,2.968444488,4.013512122
442,-0.001102507,3.04569217,4.053322693
443,-0.034488793,2.976185671,4.059958722
444,-0.057717936,3.003774084,4.001208602
445,-0.011327263,2.967614253,4.006736538
446,-0.053750138,2.942658579,3.950705544
447,0.020337279,2.979914363,4.03213864
448,-0.000215825,2.987904115,4.00854564
449,-0.047150883,2.958981493,3.969019138
450,-0.010432162,2.852858558,4.044177544
451,-0.056017385,2.582599611,4.022483385
452,-0.055391293,2.40971706,3.993829922
453,0.043640281,2.221501632,3.980250046
454,-0.030619314,1.987313111,3.989513857
455,-0.02041216,2.030207611,3.998260984
456,-0.019838982,2.048046707,3.975604895
457,0.035485694,2.059933696,4.033269337
458,-0.029381122,1.968578655,4.043515422
459,0.040417994,2.008657024,4.026951674
460,0.034975275,1.967915291,4.019798591
461,-0.042338556,2.029541253,4.032850583
462,7.567E-05,2.002030916,3.944120619
463,0.032052191,2.034070555,4.036676949
464,0.026816429,1.997771884,3.940226048
465,0.046161223,1.991489946,3.975155506
466,0.01819143,2.033824721,3.944657386
467,0.002403435,1.981265591,3.993072913
468,0.044596198,1.987539576,4.012991116
469,-0.018317209,1.952060024,3.99967599
470,-0.007875821,1.990529466,3.964817527
471,0.011469678,2.006374758,3.997672475
472,0.048954884,1.945025951,4.036629106
473,0.052973613,1.962928724,3.946497463
474,-0.033641315,2.047098992,4.024530768
475,0.01265766,2.040444762,3.98392607
476,-0.046549738,2.019353166,3.964954376
477,-0.049951576,1.970400538,3.95065548
478,8.3257E-05,2.020808253,4.057363804
479,0.180588398,2.014482138,3.998582949
480,0.392033907,2.003727937,4.002763196
481,0.643673509,1.969877651,3.966772717
482,0.832434045,1.972282606,4.05857095
483,0.998356788,1.966815827,4.041206253
484,0.950199884,2.002214769,4.054598907
485,0.989646968,1.949418894,3.94363907
486,0.944723473,1.943595493,3.949528622
487,0.968888261,2.026355852,4.043612203
488,0.942233196,2.046195836,4.039892026
489,1.014084546,2.018060849,3.994638552
490,0.955415799,1.993496548,3.970650551
491,0.962742003,1.949522608,4.05442903
492,1.02038421,2.01534122,3.982538558
493,0.989568062,2.037771125,4.037641614
494,0.956870075,1.94976832,4.044205607
495,0.843877237,2.039939498,4.043176931
496,0.544394217,2.036447503,3.95184978
497,0.452419525,1.987518824,4.016109924
498,0.166704686,2.01035188,3.977996778
499,0.00191788,2.044159771,4.055377042
500,0.016777672,2.027212051,4.054283148
501,0.057310127,2.038681462,3.986739017
502,0.014242958,1.989951441,4.005821906
503,0.017257711,2.009795632,4.055850118
504,0.011769207,1.984474947,4.04643398
505,0.004929062,1.975290682,4.009725685
506,-0.026815069,2.041196069,4.029545329
507,0.004186333,1.98558153,3.993184759
508,0.023110712,2.021730181,3.999455227
509,-0.013843377,2.017320873,3.944171633
510,-0.053981854,2.022314933,3.95471722
511,-0.040398152,2.022170787,3.952358215
512,0.035614537,1.994153614,4.051401257
513,0.058022888,1.943471201,4.037517534
514,-0.050522292,2.014541415,3.982417148
515,0.015249449,1.996768035,4.020582528
516,-0.026729608,1.968387625,3.977378239
517,0.004849053,1.965795089,4.027236154
518,-0.015136552,1.950086074,4.027768117
519,-0.032025837,1.940142438,4.013534229
520,0.051536956,2.025148545,4.028569772
521,0.021432566,2.038857042,4.051569305
522,0.028060011,2.023287462,3.992757214
523,0.042148669,2.044284991,4.037234162
524,-0.019109829,1.964466078,4.011189449
525,0.024892104,2.005202375,4.005551583
526,-0.011450374,1.989885083,4.014460298
527,-0.02469934,1.996770616,4.040037001
528,0.049481804,1.976214045,3.956327053
529,-0.044172241,1.993781682,3.947026924
530,0.04539978,1.967072838,3.968267033
531,-0.03585703,1.98567031,4.021346143
532,-0.051797984,1.953004278,3.962953418
533,0.025003166,1.958945099,4.023698718
534,0.00994952,1.95004854,4.007168416
535,0.026764099,1.942182193,4.033347542
536,0.025789078,1.946182333,3.962476323
537,-0.03491782,2.030772518,3.99586758
538,0.022680022,1.980210337,3.960516614
539,-0.016487524,2.037062566,4.031344387
540,0.01257134,1.971037722,4.005259265
541,-0.05007994,2.003600683,3.954133068
542,-0.055867508,2.04322745,4.034140683
543,0.046872243,2.031526862,4.00425481
544,0.053592982,1.959346824,4.034519438
545,-0.024747422,2.019508955,3.980668694
546,-0.047674954,2.014204116,3.9401504
547,-0.034825263,2.011869896,4.042357232
548,0.040394335,1.960276145,4.017261472
549,0.00467832,1.948142186,4.004685332
550,0.030872762,2.045188911,4.009252753
551,-0.014764358,1.983937032,4.015981758
552,0.022954783,2.047946564,4.056996043
553,-0.000591521,2.050886554,3.954973149
554,0.019224807,1.999707615,3.975382184
555,0.026177922,1.942718275,3.979400303
556,0.053025265,2.019801491,4.003184312
557,-0.051632298,1.952281793,4.019136568
558,-0.031633255,1.959183782,4.027662902
559,0.042915799,2.02678623,3.985192043
560,0.000835242,1.990490199,4.056327281
561,-0.05275855,2.038524029,3.964098515
562,-0.059004545,2.032145856,3.954183632
563,-0.059177952,2.02956916,4.011012338
564,0.020735777,1.976609542,3.959341924
565,-0.031512812,1.969214033,4.056250993
566,-0.051028288,1.958472272,3.944895179
567,-0.044531218,1.997843321,3.99131986
568,-0.020324534,1.987566818,4.005596524
569,-0.05440215,2.000867029,3.992740072
570,-0.010337744,1.999544686,4.05008232
571,0.040188663,1.979453542,3.98671742
572,0.03907764,2.014586059,4.025832251
573,-0.020501244,2.042744079,4.02526558
574,-0.04718095,1.968767192,4.059440798
575,-0.028058287,1.963878898,3.990717349
576,0.036898591,2.0082616,3.974280319
577,0.047751873,1.969198949,3.960246011
578,0.014796153,1.991099684,3.961098561
579,0.05208259,2.013633806,3.955418935
580,0.051631037,2.00822107,3.945808232
581,0.042763339,1.944254451,4.053958363
582,0.021794307,1.98302239,4.047493506
583,-0.051319731,1.977165706,4.027707509
584,0.030071199,2.053571747,3.999420511
585,0.041295542,1.978617293,4.022024585
586,-0.011896801,2.039819154,3.945456023
587,-0.048714765,2.05424038,3.982612273
588,0.01360458,1.96287042,4.022546119
589,-0.045865904,2.051685886,4.054395195
590,-0.013558661,2.040439887,4.025287771
591,-0.022870115,1.970773246,3.956369009
592,0.030642136,1.955982758,4.019349693
593,-0.034920223,2.033895348,4.032709271
594,-0.00131559,2.00540916,4.055796221
595,0.039540498,2.051067129,4.004091708
596,-0.052228721,2.059471485,4.005958983
597,0.018848718,1.964961794,3.948810526
598,0.017942109,1.940074737,3.977588316
599,-0.041316083,2.036561105,3.982081067
600,-0.000926406,2.016965246,3.951750796
601,0.029884258,2.029954084,3.96223939
602,0.006361894,2.054749268,3.992394748
603,-0.058405259,2.03944478,3.966983913
604,-0.05076548,1.975451665,4.017416659
605,-0.02383479,2.034332014,4.000390001
606,0.030950045,2.052206763,4.044235124
607,0.057888436,2.049602331,3.979670729
608,-0.00558663,2.042971279,4.019256537
609,-0.014392455,1.95256545,4.036297885
610,-0.03934055,2.043280486,4.028411277
611,-0.051266772,1.941993277,4.031116111
612,0.009058461,1.971044781,3.995387149
613,0.015578056,2.057455521,3.967324017
614,-0.034916814,1.951425587,3.955185517
615,0.02148556,2.036303507,4.038283196
616,-0.049333996,1.978247111,3.958679692
617,-0.054539454,2.014144441,3.956847897
618,0.031850145,2.057865486,4.02662638
619,-0.039022788,1.968621784,4.055619552
620,0.045437814,2.000612455,4.034277069
621,-0.023948214,2.054465473,3.942170071
622,0.006507968,2.033991654,4.002922609
623,-0.020061201,2.010774642,3.972812359
624,-0.006627927,1.973507724,3.985623186
625,-0.046990749,2.002486307,4.004512711
626,0.055367612,2.015167745,3.954674373
627,-0.034291602,2.047678106,3.950643123
628,0.028900929,2.037979338,4.01062003
629,-0.005259847,2.017177662,3.953531864
630,-0.004372917,1.947848555,4.056428673
631,-0.014403464,1.999918018,3.971870291
632,0.057375994,1.940745477,4.032561264
633,-0.047865754,1.991104329,4.021020668
634,0.021104008,1.971282098,4.050892188
635,0.010541543,2.003069585,3.957200238
636,-0.007629366,2.005370374,4.04388185
637,-0.046554152,2.042291824,4.037818432
638,-0.001467328,2.04036303,3.993805837
639,-0.002522719,2.046678225,4.027695729
640,0.004730472,1.997449791,4.038138246
641,-0.044159377,2.037825704,3.991632501
642,-0.043608037,2.052109014,4.038173064
643,-0.054219983,2.010918536,4.05335393
644,0.017474068,1.990269309,4.008902611
645,0.008686843,1.989469315,3.966335523
646,0.022406719,2.002392343,3.960583616
647,0.027096326,2.030415,4.031325732
648,-0.038366892,1.969495635,4.007192029
649,-0.044086915,1.974725208,3.949424061
650,0.053592355,1.994844547,4.011708188
651,0.001224356,1.945522954,4.039514581
652,-0.003725444,1.951536421,4.045377488
653,0.047803388,1.950607783,4.038058767
654,-0.038193869,1.968888302,4.019190553
655,-0.047702567,1.990699046,3.977471308
656,0.047698264,1.947891672,3.949892904
657,0.003315022,1.972819807,4.027004522
658,0.049673387,2.030770993,4.040662317
659,0.046959049,1.992224863,3.983388129
660,-0.032940982,2.026725565,3.957156785
661,-0.015703714,2.02116904,3.94331172
662,0.014452547,2.002127424,4.043364799
663,-0.00088107,1.971257981,3.985515928
664,0.053039274,1.978283626,4.00610884
665,-0.023162811,2.011961396,3.946780954
666,-0.006776729,2.021841138,3.94708694
667,0.05366301,1.967661834,4.039589167
668,-0.036200774,1.969812543,3.975564731
669,0.020686114,1.978479099,4.00395342
670,0.021333822,1.955079142,4.02445966
671,0.036071284,1.949490215,3.954894977
672,0.000937881,2.007980722,3.978843239
673,-0.032167618,1.95904227,4.021776696
674,0.00079553,2.057459835,3.942478019
675,-0.010665814,1.956883836,4.029439433
676,0.056183178,1.974818921,4.040917981
677,0.041196495,1.940713174,4.037697136
678,0.007814482,1.988061926,3.953362343
679,-0.010115704,1.953544277,4.015465833
680,-0.017251528,2.042733946,4.012017351
681,-0.03119008,1.942364336,4.011332113
682,0.049208164,1.986745946,4.051134515
683,-0.016323652,2.042219005,3.940077159
684,-0.021063484,1.957059453,3.942171559
685,0.04736627,1.972238342,4.026955342
686,-0.027539656,1.990939392,4.035212426
687,0.059062355,1.949314984,3.958979988
688,-0.026029022,1.955615037,3.966591516
689,-0.005533812,2.038512281,3.97736637
690,0.016163152,1.998136344,4.008316281
691,-0.043072957,2.041722771,3.989765664
692,-0.038572953,1.989819475,3.955895122
693,0.043507036,2.010666729,3.970114318
694,0.007584209,1.990477627,3.981432513
695,0.045029596,2.001241398,4.03169059
696,0.020974763,2.044941805,3.943124436
697,0.03140433,2.008069857,4.009919547
698,0.051011269,1.965098279,3.976052993
699,0.048197544,1.973834147,4.013363854
700,0.037017296,2.027123131,3.942298388
701,-0.049079882,2.012079596,4.032561784
702,0.0252976,1.949319553,4.003339778
703,0.047206761,2.00711499,3.97828018
704,0.030328641,1.967518004,4.006876485
705,-0.042209354,1.941529022,3.984874225
706,0.047466133,2.020911771,4.052737997
707,0.035427573,2.052272911,4.056328895
708,-0.021021785,1.98079442,3.97123231
709,-0.023300223,2.05612968,3.943679259
710,0.053215147,1.971873133,4.017586387
711,-0.012319492,1.995636329,4.002699674
712,-0.044851939,1.974430759,4.0533422
713,0.01474743,1.96504363,3.988029864
714,-0.049490593,2.017158067,4.035112817
715,0.028565892,2.054740695,3.955016734
716,-0.048216254,1.967297966,3.996313005
717,0.022790203,1.958736793,4.028121054
718,0.011194668,2.009838569,3.942323533
719,0.004678656,2.140112132,4.252101066
720,-0.049000052,2.403232303,4.388173789
721,0.026948723,2.608345533,4.59901203
722,0.055858597,2.794381613,4.774827028
723,0.039494426,3.015996868,5.004267282
724,-0.03048541,2.998490705,5.054950381
725,-0.005477782,3.001949869,4.967205333
726,-0.012922703,3.005135679,4.960609817
727,-0.056673618,2.973149952,5.015956971
728,-0.050038105,2.998351038,5.05459555
729,0.052637578,3.016253566,5.001501081
730,-0.052630769,2.946785997,4.951800686
731,0.031569529,2.976368667,4.958088032
732,-0.037693092,3.044460662,5.054096233
733,-0.004644482,3.021074211,5.012862771
734,-0.036821268,2.986884055,5.005645483
735,0.059331357,2.99209804,5.04667972
736,0.002144712,2.963777873,5.041806255
737,-0.006984091,2.991322823,4.987267976
738,-0.007270883,3.037463542,4.989841306
739,0.009268777,3.052843286,5.042951815
740,0.035606356,3.031466733,4.983959682
741,-0.057889571,3.014346889,5.057659976
742,-0.03543023,3.023358722,5.00292875
743,-0.009539176,3.01633774,4.975237486
744,0.052757266,2.965084678,5.002014749
745,0.019901904,3.029687974,5.018061246
746,0.010982465,3.022517764,4.958748978
747,0.020782644,2.975338911,4.946309325
748,0.042255605,3.049459609,5.006854436
749,0.019219653,3.021897465,4.997200675
750,-0.042792723,2.993730546,4.970110314
751,-0.016600494,3.045306849,4.950296338
752,0.00598306,2.945410928,5.04738082
753,0.034241206,3.002394886,5.040462128
754,0.046347234,2.955915446,4.979504876
755,0.028278639,3.027043592,4.951133531
756,-0.023382019,3.008408423,4.940634206
757,-0.035525745,3.014652279,4.972821896
758,-0.013099846,3.056179405,5.054710273
759,0.043596432,3.024074301,5.007342601
760,0.034877923,2.999070655,5.059504458
761,0.045623333,2.952541428,4.949221883
762,-0.021523084,2.974861174,5.034096622
763,0.027443046,2.990706794,4.940374492
764,-0.014735982,2.985327702,5.059959655
765,0.02896542,3.036319304,5.01263498
766,-0.025143458,2.959607976,4.998327295
767,-0.001942792,2.942629673,5.020882986
768,-0.019309073,2.966952641,4.942908357
769,-0.042935573,2.984823896,5.034610372
770,0.044101234,2.966548375,5.011044714
771,0.050039861,2.962446269,4.957316811
772,0.010595093,2.987703486,4.940896206
773,0.041923068,3.056592061,5.013520131
774,-0.013318975,2.945746157,5.020739642
775,-0.052353765,3.026140564,4.947881387
776,-0.056238683,2.957343997,5.01637984
777,0.024676903,3.057480785,4.979060349
778,0.024226221,2.991578718,5.057252391
779,0.004060958,2.961156579,4.989520176
780,0.032458486,2.989835448,4.985419558
781,0.018883018,2.998143825,4.972461812
782,-0.020482549,2.982542818,4.983746333
783,-0.002182759,2.998605879,4.951259418
784,0.059019901,2.978336073,4.984896668
785,-0.023702459,3.055702378,4.970479975
786,-0.03611853,2.986528545,5.036372328
787,0.026462237,2.786771192,4.977517085
788,-0.028529727,2.638776482,4.946750627
789,0.038041088,2.408556819,5.013883436
790,-0.042361205,2.244707327,5.019356875
791,0.025562123,2.035359285,4.942126631
792,0.033877332,1.992627909,4.978191586
793,-0.001723009,2.033449386,4.942476909
794,-0.040899721,2.04353974,5.050101581
795,0.041644955,1.979051143,4.980395653
796,0.032829253,2.054336838,4.994794082
797,0.004935947,1.96021004,5.004187295
798,0.007040414,1.974007841,4.955872891
799,-0.036249781,2.005857375,4.982462062
800,-0.007674433,1.980286553,4.984546202
801,-0.032239273,1.943815417,4.992250857
802,0.007825724,1.949847525,4.967620214
803,-0.058750631,1.968551145,5.028314721
804,-0.037650018,1.977772806,5.044516301
805,0.041114909,2.01971699,5.017663317
806,0.030817554,1.955514222,4.998649338
807,-0.008736709,1.97305767,5.044552729
808,0.012899728,1.973032744,5.048473182
809,-0.026830972,1.953560106,5.030613701
810,0.230488912,1.994587219,4.849875869
811,0.414940045,2.032203143,4.62313887
812,0.597405071,2.036767887,4.368407511
813,0.741697595,2.016812232,4.192340267
814,0.985880302,1.945955904,4.029624899
815,1.036163547,1.983416582,3.981952335
816,0.98161177,2.015935848,4.035527761
817,0.976933283,2.039852786,3.955331139
818,0.994890141,1.988620612,4.006115578
819,1.033845814,2.048789016,4.0191876
820,0.996836744,2.031640477,3.983305763
821,0.956071059,2.01484246,3.993569389
822,1.033125146,1.974402577,3.975305601
823,1.010468474,1.986230682,3.977194874
824,1.01972761,1.973225212,3.983812353
825,0.828144763,1.944186586,4.044549742
826,0.593228945,1.962368429,3.945340623
827,0.415328167,2.024665193,3.95121772
828,0.247414497,1.951978683,3.940557447
829,-0.056240786,1.995697054,3.959240865
830,-0.019497821,1.951789339,3.988709425
831,0.027074159,1.996682625,4.057289267
832,-0.011241279,1.975650276,4.015464076
833,0.044363337,2.056019346,4.044332244
834,-0.057324471,2.014388001,4.022982127
835,-0.027059226,1.984813816,3.999648133
836,-0.039038808,2.022484487,4.000733475
837,-0.039237051,1.979615242,4.018494416
838,-0.012483752,1.997091213,4.038664783
839,-0.032724022,1.95888606,3.977440175
840,0.030993648,1.975632803,3.945616078
841,-0.023474634,1.966320564,4.031370924
842,-0.032322815,1.941214876,3.969008778
843,0.05662791,1.960739283,3.946644904
844,0.043780671,1.958606619,4.01416387
845,0.015419849,2.042299083,4.002616827
846,0.04307448,2.027999546,3.961310015
847,-0.051488562,1.962800939,3.979815346
848,0.054247586,1.961638102,4.053899493
849,0.00167225,2.037790183,3.981441932
850,0.009528099,1.945217975,3.964143195
851,-0.051383944,2.000437438,3.980314142
852,0.021857115,1.98403541,3.999913942
853,-0.043601825,2.025441916,4.022700401
854,0.004049523,1.94838599,3.986217437
855,0.033567898,2.056035964,4.039752991
856,0.042042861,1.940989093,4.047169292
857,-0.00380822,1.96673372,3.994406579
858,0.018374381,2.007451888,3.974971275
859,0.036395736,2.050452795,3.951032176
860,-0.046864984,2.006532055,3.981900444
861,0.047745818,1.960397292,4.015651911
862,-0.00469158,2.048076335,3.948296699
863,0.051979496,2.016297745,4.021122494
864,-0.048861613,2.039607289,3.974282534
865,0.048219961,2.049531202,4.055178569
866,-0.040726093,2.054713873,4.046678194
867,-0.05944455,2.040149012,4.020199357
868,-0.017012536,2.053452655,4.046191847
869,-0.049482038,1.983059425,4.046499892
870,0.000943222,2.021751786,4.021717164
871,-0.005878047,2.041662819,3.970443665
872,0.016734022,1.952402977,4.021541281
873,0.00822464,2.043920494,3.993454328
874,0.051910264,1.983696614,4.056310705
875,0.018621028,2.041943588,4.005176591
876,0.051699408,1.990774953,4.048202214
877,0.017230874,1.992187358,3.970308512
878,0.008681844,2.032132875,4.035723499
879,-0.007280199,2.014680556,3.987298924
880,-0.055145899,2.015654469,3.972090073
881,-0.046295631,1.963006025,3.952135427
882,-0.002083552,1.942460035,4.006310666
883,-0.028986862,2.026831266,3.968027198
884,-0.031354831,1.95704899,3.991606051
885,-0.029770291,2.023655738,3.94343787
886,0.002209899,1.965316237,3.987597853
887,-0.025094924,2.046910318,4.030720017
888,-0.013515247,2.009739244,3.948289001
889,-0.054412186,1.96700674,4.058589244
890,-0.035553294,1.962420844,3.992445998
891,-0.030338601,2.047838203,3.970174607
892,0.056521873,2.047928334,4.021747324
893,-0.009439928,1.945573846,4.034917954
894,-0.006072897,2.032498368,4.048244408
895,-0.00065978,1.971190125,3.968404027
896,-0.02443576,2.016994119,3.951307305
897,0.005359892,2.022854984,4.05275377
898,-0.058247062,1.956506952,4.052907064
899,-0.005706764,2.038810527,4.050908353
900,-0.017675383,1.977121195,4.016524276
901,-0.041232265,2.005990659,3.948328041



